Reliable Non-Line-of-Sight Intrusion Detection with Integrated Sensing and Communications Hardware

Non-line-of-sight (NLOS) sensing has the potential to enable use cases like intrusion detection in occluded areas, increasing the value provided by Integrated Sensing and Commu- nications (ISAC) in future 6G cellular networks. In this paper, we present a reliable NLOS intrusion detection system based on a millimeter-wave ISAC proof-of-concept. By leveraging reflections off a large surface, the proposed system addresses the challenge of detecting moving targets in cluttered indoor industrial scenarios where the direct line-of-sight is obstructed. A signal processing pipeline including a tracking stage, comparing a Kalman Filter (KF)- and a probability hypothesis density (PHD) filter-based approach, is applied to detect targets and track movements in NLOS. Experimental validation conducted in the ARENA2036 industrial research campus demonstrates that our system can reliably detect target presence in NLOS while avoiding false alarms. Tests with synthetically generated false peaks further demonstrate the robustness of our system to false alarms. Overall, the results underline the potential of NLOS ISAC as a promising technology for enabling intrusion detection and monitoring use cases.

==> Data/PHD/phd_roc_100ms.txt <==
0.0000000000000000081	0.7818627450980392	0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.005022601707684581	 0.7818627450980392	 0.6257901390644753
 0.006027122049221497	 0.7818627450980392	 0.6257901390644753
 0.0065293822199899544	 0.7818627450980392	 0.6257901390644753
 0.0065293822199899544	 0.7818627450980392	 0.6257901390644753
 0.0065293822199899544	 0.7818627450980392	 0.6257901390644753
 0.0065293822199899544	 0.7818627450980392	 0.6257901390644753
 0.0065293822199899544	 0.7818627450980392	 0.6257901390644753
 0.009040683073832245	 0.7818627450980392	 0.6257901390644753
 0.009040683073832245	 0.7818627450980392	 0.6257901390644753
 0.009040683073832245	 0.7818627450980392	 0.6257901390644753
 0.011049723756906077	 0.7818627450980392	 0.6257901390644753
 0.011049723756906077	 0.7818627450980392	 0.6257901390644753
 0.011049723756906077	 0.7818627450980392	 0.6257901390644753
 0.011049723756906077	 0.7818627450980392	 0.6257901390644753
 0.011049723756906077	 0.7818627450980392	 0.6257901390644753
 0.016574585635359115	 0.7818627450980392	 0.6257901390644753
 0.016574585635359115	 0.7818627450980392	 0.6257901390644753
 0.016574585635359115	 0.7818627450980392	 0.6257901390644753
 0.016574585635359115	 0.7818627450980392	 0.6270543615676359
 0.017076845806127575	 0.7818627450980392	 0.6270543615676359
 0.019085886489201405	 0.7830882352941176	 0.6270543615676359
 0.019085886489201405	 0.7830882352941176	 0.6270543615676359
 0.020090406830738324	 0.7830882352941176	 0.629582806573957
 0.020090406830738324	 0.7843137254901961	 0.629582806573957
 0.020090406830738324	 0.7843137254901961	 0.629582806573957
 0.02109492717227524	 0.7843137254901961	 0.629582806573957
 0.021597187343043698	 0.7867647058823529	 0.629582806573957
 0.024610748367654443	 0.7867647058823529	 0.6308470290771175
 0.025113008538422903	 0.7879901960784313	 0.6308470290771175
 0.029131089904570567	 0.7892156862745098	 0.6333754740834386
 0.03164239075841286	 0.7892156862745098	 0.6371681415929203
 0.03164239075841286	 0.7904411764705882	 0.638432364096081
 0.03515821195379206	 0.7904411764705882	 0.638432364096081
 0.03566047212456052	 0.7904411764705882	 0.6422250316055625
 0.03666499246609744	 0.7916666666666666	 0.6447534766118836
 0.0371672526368659	 0.7916666666666666	 0.6460176991150443
 0.04369663485685585	 0.7916666666666666	 0.649810366624526
 0.053741838272225013	 0.7953431372549019	 0.6536030341340076
 0.05926670015067805	 0.8002450980392157	 0.6637168141592921
 0.0622802611752888	 0.8063725490196079	 0.6700379266750948
 0.06629834254143646	 0.8088235294117647	 0.6814159292035398
 0.07885484681064792	 0.8112745098039216	 0.6927939317319848
 0.09191361125062783	 0.8137254901960784	 0.6991150442477876
 0.09743847312908087	 0.8149509803921569	 0.7079646017699115
 0.11702661978905073	 0.8186274509803921	 0.7130214917825537
 0.13008538422903063	 0.8198529411764706	 0.7193426042983565
 0.1401305876443998	 0.8198529411764706	 0.7256637168141593
 0.15218483174284278	 0.8235294117647058	 0.7319848293299621
 0.16926167754897037	 0.8247549019607843	 0.7332490518331226
 0.19789050728277247	 0.8272058823529411	 0.7370417193426043
 0.22350577599196383	 0.8272058823529411	 0.7383059418457648
 0.24008036162732296	 0.8272058823529411	 0.7383059418457648
 0.26519337016574585	 0.8296568627450981	 0.7383059418457648
 0.2837769964841788	 0.8321078431372549	 0.7408343868520859
 0.30487192365645405	 0.8333333333333334	 0.7420986093552465
 0.3219487694625816	 0.8333333333333334	 0.7408343868520859
 0.3561024610748368	 0.8345588235294118	 0.7433628318584071
 0.3797086891009543	 0.8345588235294118	 0.7433628318584071
 0.401305876443998	 0.8357843137254902	 0.7433628318584071
 0.43646408839779005	 0.8370098039215687	 0.7433628318584071
 0.48216976393771976	 0.8382352941176471	 0.7446270543615676
 0.5369161225514817	 0.8394607843137255	 0.7458912768647282
 0.5871421396283275	 0.8419117647058824	 0.7446270543615676
 0.6303365143144148	 0.8419117647058824	 0.7433628318584071
 0.6760421898543445	 0.8431372549019608	 0.7446270543615676
 0.7564038171772979	 0.8431372549019608	 0.7433628318584071
 0.7810145655449523	 0.8419117647058824	 0.7408343868520859
 0.8001004520341537	 0.8419117647058824	 0.7408343868520859
 0.8402812656956303	 0.8431372549019608	 0.7395701643489254
 0.8724259166248116	 0.8431372549019608	 0.7408343868520859
 0.8779507785032646	 0.8431372549019608	 0.7395701643489254
 0.8884982420894023	 0.8431372549019608	 0.7383059418457648
 0.89251632345555	 0.8431372549019608	 0.7383059418457648
 0.9005524861878453	 0.8431372549019608	 0.7370417193426043
 0.9055750878955299	 0.8468137254901961	 0.7433628318584071
 0.9251632345554998	 0.8517156862745098	 0.7484197218710493
 0.9542943244600703	 0.8737745098039216	 0.7951959544879899
 0.9773982923154194	 0.8860294117647058	 0.8192161820480405
 0.9899547965846308	 0.8946078431372549	 0.8407079646017699
 0.9969864389753893	 0.8982843137254902	 0.8457648546144121
 0.9994977398292315	 0.8982843137254902	 0.8495575221238938
 0.9994977398292315	 0.8982843137254902	 0.8520859671302149
 0.9994977398292315	 0.8982843137254902	 0.8520859671302149
 0.9994977398292315	 0.8982843137254902	 0.8533501896333755
 0.9994977398292315	 0.8982843137254902	 0.8533501896333755
 0.9994977398292315	 0.8982843137254902	 0.854614412136536
 0.9994977398292315	 0.8982843137254902	 0.854614412136536


==> Data/PHD/phd_roc_300ms.txt <==
0.000000000000000007	0.9414758269720102	0.9182879377431906
0.011218765935747067	0.9414758269720102	0.9182879377431906
 0.011218765935747067	 0.9414758269720102	 0.9182879377431906
 0.011218765935747067	 0.9414758269720102	 0.9182879377431906
 0.01223865374808771	 0.9414758269720102	 0.9182879377431906
 0.01223865374808771	 0.9414758269720102	 0.9182879377431906
 0.012748597654258032	 0.9414758269720102	 0.9182879377431906
 0.014278429372768995	 0.9414758269720102	 0.9182879377431906
 0.014278429372768995	 0.9414758269720102	 0.9182879377431906
 0.014278429372768995	 0.9414758269720102	 0.9182879377431906
 0.015298317185109638	 0.9414758269720102	 0.9182879377431906
 0.015298317185109638	 0.9414758269720102	 0.9182879377431906
 0.01580826109127996	 0.9414758269720102	 0.9182879377431906
 0.019377868434472208	 0.9414758269720102	 0.9182879377431906
 0.02039775624681285	 0.9414758269720102	 0.9182879377431906
 0.024987251402345742	 0.9414758269720102	 0.9182879377431906
 0.025497195308516064	 0.9414758269720102	 0.9182879377431906
 0.031106578276389598	 0.9414758269720102	 0.9182879377431906
 0.03212646608873024	 0.9414758269720102	 0.920881971465629
 0.03212646608873024	 0.9414758269720102	 0.920881971465629
 0.03212646608873024	 0.9427480916030534	 0.920881971465629
 0.04028556858745538	 0.9427480916030534	 0.920881971465629
 0.0407955124936257	 0.9427480916030534	 0.920881971465629
 0.03977562468128506	 0.9427480916030534	 0.920881971465629
 0.043345232024477306	 0.9427480916030534	 0.920881971465629
 0.04538500764915859	 0.9427480916030534	 0.920881971465629
 0.046914839367669554	 0.9427480916030534	 0.920881971465629
 0.049974502804691484	 0.9427480916030534	 0.920881971465629
 0.05201427842937277	 0.9427480916030534	 0.920881971465629
 0.0647628760836308	 0.9427480916030534	 0.920881971465629
 0.07088220295767465	 0.9427480916030534	 0.920881971465629
 0.07853136155022948	 0.9427480916030534	 0.920881971465629
 0.0861805201427843	 0.9427480916030534	 0.920881971465629
 0.09178990311065782	 0.9427480916030534	 0.920881971465629
 0.10300866904640489	 0.9427480916030534	 0.920881971465629
 0.10810810810810811	 0.9427480916030534	 0.920881971465629
 0.11524732279449261	 0.9427480916030534	 0.920881971465629
 0.12391636919938807	 0.9427480916030534	 0.920881971465629
 0.1341152473227945	 0.9427480916030534	 0.920881971465629
 0.13819479857215705	 0.9427480916030534	 0.9221789883268483
 0.14533401325854156	 0.9427480916030534	 0.9234760051880675
 0.1580826109127996	 0.9427480916030534	 0.9234760051880675
 0.16369199388067313	 0.9427480916030534	 0.9234760051880675
 0.17542070372259053	 0.9427480916030534	 0.9234760051880675
 0.18612952575216726	 0.9427480916030534	 0.9247730220492867
 0.1922488526262111	 0.9427480916030534	 0.9286640726329443
 0.2131565527791943	 0.94529262086514	 0.9286640726329443
 0.22896481387047424	 0.950381679389313	 0.9351491569390402
 0.24171341152473227	 0.9541984732824428	 0.9351491569390402
 0.2544620091789903	 0.9580152671755725	 0.9377431906614786
 0.27434982151963283	 0.960559796437659	 0.9377431906614786
 0.3090260071392147	 0.9618320610687023	 0.9377431906614786
 0.3406425293217746	 0.9643765903307888	 0.9416342412451362
 0.36562978072412033	 0.9656488549618321	 0.9442282749675746
 0.3941866394696583	 0.9669211195928753	 0.9442282749675746
 0.4360020397756247	 0.9669211195928753	 0.9481193255512321
 0.4676185619581846	 0.9681933842239185	 0.9520103761348897
 0.4956654767975523	 0.9681933842239185	 0.959792477302205
 0.5502294747577766	 0.9694656488549618	 0.9636835278858625
 0.5874553799082101	 0.9694656488549618	 0.9636835278858625
 0.6246812850586435	 0.9694656488549618	 0.9636835278858625
 0.6675165731769506	 0.9707379134860051	 0.9649805447470817
 0.7113717491075982	 0.9707379134860051	 0.9649805447470817
 0.744518103008669	 0.9707379134860051	 0.9649805447470817
 0.774604793472718	 0.9707379134860051	 0.9649805447470817
 0.8072412034676185	 0.9707379134860051	 0.9649805447470817
 0.842937276899541	 0.9707379134860051	 0.9649805447470817
 0.8612952575216726	 0.9707379134860051	 0.9649805447470817
 0.8903620601733809	 0.9707379134860051	 0.9662775616083009
 0.9097399286078531	 0.9707379134860051	 0.9662775616083009
 0.9296277409484957	 0.9707379134860051	 0.9662775616083009
 0.9393166751657318	 0.9707379134860051	 0.9662775616083009
 0.954105048444671	 0.9707379134860051	 0.9649805447470817
 0.9734829168791433	 0.9707379134860051	 0.9623865110246433
 0.9806221315655278	 0.9707379134860051	 0.9584954604409858
 0.9862315145334013	 0.9707379134860051	 0.9571984435797666
 0.9923508414074452	 0.9720101781170484	 0.9571984435797666
 0.9954105048444671	 0.9720101781170484	 0.9571984435797666
 0.9964303926568078	 0.9720101781170484	 0.9584954604409858
 0.9964303926568078	 0.9720101781170484	 0.959792477302205
 0.9974502804691484	 0.9720101781170484	 0.9623865110246433
 1.0	 0.9732824427480916	 0.9753566796368353
 1.0	 0.9732824427480916	 0.9753566796368353
 1.0	 0.9732824427480916	 0.9753566796368353


==> Data/PHD/phd_roc_80ms.txt <==
0.000000000000000008	0.7518337408312958	0.5573770491803278
0.005017561465127948	0.7518337408312958	0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.005017561465127948	 0.7518337408312958	 0.5573770491803278
 0.006021073758153537	 0.7518337408312958	 0.5573770491803278
 0.006021073758153537	 0.7518337408312958	 0.5573770491803278
 0.006021073758153537	 0.7518337408312958	 0.5586380832282472
 0.006021073758153537	 0.7518337408312958	 0.5586380832282472
 0.006021073758153537	 0.7518337408312958	 0.5586380832282472
 0.006021073758153537	 0.7518337408312958	 0.5586380832282472
 0.008529854490717512	 0.7518337408312958	 0.5586380832282472
 0.008529854490717512	 0.7518337408312958	 0.5586380832282472
 0.008529854490717512	 0.7518337408312958	 0.5586380832282472
 0.010536879076768691	 0.7518337408312958	 0.5586380832282472
 0.010536879076768691	 0.7518337408312958	 0.5586380832282472
 0.010536879076768691	 0.7518337408312958	 0.5586380832282472
 0.010536879076768691	 0.7518337408312958	 0.5586380832282472
 0.010536879076768691	 0.7518337408312958	 0.5586380832282472
 0.016056196688409432	 0.7518337408312958	 0.5586380832282472
 0.016056196688409432	 0.7518337408312958	 0.5586380832282472
 0.016056196688409432	 0.7518337408312958	 0.5586380832282472
 0.016056196688409432	 0.7518337408312958	 0.5598991172761665
 0.01655795283492223	 0.7518337408312958	 0.5598991172761665
 0.01655795283492223	 0.7518337408312958	 0.5598991172761665
 0.01655795283492223	 0.7518337408312958	 0.5598991172761665
 0.017561465127947817	 0.7518337408312958	 0.5598991172761665
 0.017561465127947817	 0.7518337408312958	 0.5598991172761665
 0.017561465127947817	 0.7518337408312958	 0.5598991172761665
 0.017561465127947817	 0.7530562347188264	 0.5598991172761665
 0.017561465127947817	 0.7542787286063569	 0.5598991172761665
 0.017561465127947817	 0.7542787286063569	 0.5598991172761665
 0.01806322127446061	 0.7555012224938875	 0.5598991172761665
 0.02207727044656297	 0.7567237163814181	 0.5598991172761665
 0.02408429503261415	 0.7567237163814181	 0.5649432534678437
 0.02408429503261415	 0.7579462102689487	 0.5662042875157629
 0.02609131961866533	 0.7579462102689487	 0.5674653215636822
 0.026593075765178123	 0.7579462102689487	 0.5712484237074401
 0.024586051179126944	 0.7591687041564792	 0.5737704918032787
 0.025087807325639738	 0.7603911980440098	 0.5762925598991173
 0.029101856497742096	 0.7616136919315404	 0.5775535939470365
 0.03662819869543402	 0.7616136919315404	 0.5775535939470365
 0.042147516307074764	 0.7640586797066015	 0.5838587641866331
 0.044656297039638734	 0.7677261613691931	 0.592686002522068
 0.047666833918715505	 0.7713936430317848	 0.6027742749054225
 0.0577019568489714	 0.7762836185819071	 0.617906683480454
 0.06573005519317611	 0.7799511002444988	 0.6254728877679697
 0.0682388359257401	 0.7836185819070904	 0.6343001261034048
 0.07827395885599599	 0.7872860635696821	 0.6431273644388399
 0.08881083793276467	 0.7872860635696821	 0.6506935687263556
 0.09784244856999498	 0.7872860635696821	 0.6582597730138714
 0.10888108379327646	 0.7909535452322738	 0.669609079445145
 0.12393376818866031	 0.7921760391198044	 0.6733921815889029
 0.1445057701956849	 0.793398533007335	 0.6796973518284993
 0.16758655293527347	 0.793398533007335	 0.6796973518284993
 0.17661816357250376	 0.793398533007335	 0.6809583858764187
 0.19016557952834923	 0.793398533007335	 0.6809583858764187
 0.20672353236327146	 0.7946210268948656	 0.6834804539722572
 0.22679377822378324	 0.7958435207823961	 0.6847414880201765
 0.2418464626191671	 0.7970660146699267	 0.6834804539722572
 0.26593075765178126	 0.7995110024449877	 0.6860025220680959
 0.288509784244857	 0.8007334963325183	 0.6872635561160151
 0.30356246864024083	 0.8031784841075794	 0.6872635561160151
 0.33266432513798294	 0.80440097799511	 0.6872635561160151
 0.37230306071249375	 0.8056234718826406	 0.6885245901639344
 0.4239839438033116	 0.8080684596577017	 0.691046658259773
 0.4606121424987456	 0.8105134474327629	 0.6923076923076923
 0.5002508780732564	 0.8105134474327629	 0.691046658259773
 0.5429001505268439	 0.8117359413202934	 0.6923076923076923
 0.643251379829403	 0.8117359413202934	 0.691046658259773
 0.6688409433015554	 0.8105134474327629	 0.6885245901639344
 0.6859006522829905	 0.8105134474327629	 0.6885245901639344
 0.7501254390366282	 0.8117359413202934	 0.6897856242118537
 0.8023080782739589	 0.8117359413202934	 0.691046658259773
 0.809332664325138	 0.8117359413202934	 0.6897856242118537
 0.8163572503763171	 0.8117359413202934	 0.6885245901639344
 0.828901154039137	 0.8117359413202934	 0.6885245901639344
 0.8344204716507777	 0.8117359413202934	 0.6872635561160151
 0.8359257400903161	 0.8141809290953546	 0.691046658259773
 0.8554942298043151	 0.8190709046454768	 0.6986128625472888
 0.8916206723532363	 0.8325183374083129	 0.7326607818411097
 0.9337681886603111	 0.8557457212713936	 0.7717528373266078
 0.9668840943301555	 0.863080684596577	 0.7805800756620429
 0.9814350225790266	 0.8777506112469438	 0.8032786885245902
 0.9934771700953337	 0.8789731051344744	 0.8058007566204287
 0.9919719016557953	 0.8814180929095354	 0.8108448928121059
 0.9919719016557953	 0.8814180929095354	 0.8108448928121059
 0.9919719016557953	 0.8814180929095354	 0.8121059268600253
 0.9919719016557953	 0.8814180929095354	 0.8121059268600253
 0.9919719016557953	 0.8814180929095354	 0.8133669609079445
 0.9919719016557953	 0.8814180929095354	 0.8133669609079445


==> Data/PHD/range_est.txt <==
0.000   nan
0.010   nan
0.020   nan
0.030   nan
0.040   nan
0.050   nan
0.060   nan
0.070   nan
0.080   nan
0.090   nan
0.100   35.582
0.110   35.513
0.120   35.447
0.130   35.393
0.140   35.393
0.150   35.296
0.160   35.296
0.170   35.296
0.180   35.260
0.190   35.230
0.200   35.209
0.210   35.180
0.220   35.154
0.230   35.116
0.240   35.116
0.250   35.106
0.260   35.129
0.270   35.079
0.280   35.073
0.290   35.073
0.300   35.073
0.310   35.053
0.320   35.042
0.330   35.037
0.340   35.015
0.350   35.006
0.360   34.995
0.370   34.976
0.380   34.966
0.390   34.966
0.400   34.981
0.410   34.949
0.420   34.949
0.430   34.930
0.440   34.930
0.450   34.903
0.460   34.880
0.470   34.868
0.480   34.849
0.490   34.836
0.500   34.822
0.510   34.809
0.520   34.791
0.530   34.773
0.540   34.762
0.550   34.748
0.560   34.744
0.570   34.729
0.580   34.716
0.590   34.697
0.600   34.683
0.610   34.672
0.620   34.665
0.630   34.646
0.640   34.634
0.650   34.617
0.660   34.607
0.670   34.594
0.680   34.584
0.690   34.568
0.700   34.568
0.710   34.568
0.720   34.561
0.730   34.549
0.740   34.534
0.750   34.518
0.760   34.496
0.770   34.475
0.780   34.475
0.790   34.464
0.800   34.440
0.810   34.425
0.820   34.407
0.830   34.395
0.840   34.395
0.850   34.367
0.860   34.346
0.870   34.346
0.880   34.346
0.890   34.346
0.900   34.346
0.910   34.326
0.920   34.317
0.930   34.307
0.940   34.292
0.950   34.282
0.960   34.272
0.970   34.260
0.980   34.244
0.990   34.226
1.000   34.209
1.010   34.192
1.020   34.176
1.030   34.161
1.040   34.145
1.050   34.134
1.060   34.122
1.070   34.122
1.080   34.117
1.090   34.108
1.100   34.108
1.110   34.094
1.120   33.850
1.130   33.850
1.140   33.850
1.150   33.851
1.160   33.841
1.170   33.832
1.180   33.824
1.190   33.824
1.200   33.824
1.210   33.824
1.220   33.824
1.230   33.813
1.240   33.813
1.250   33.813
1.260   33.813
1.270   33.813
1.280   33.813
1.290   33.813
1.300   33.813
1.310   nan
1.320   nan
1.330   33.797
1.340   33.754
1.350   33.754
1.360   33.754
1.370   33.754
1.380   33.754
1.390   33.754
1.400   33.754
1.410   33.754
1.420   33.754
1.430   33.745
1.440   33.745
1.450   33.745
1.460   33.745
1.470   33.718
1.480   33.722
1.490   33.690
1.500   33.462
1.510   33.429
1.520   33.420
1.530   33.445
1.540   33.479
1.550   33.456
1.560   33.460
1.570   33.460
1.580   33.467
1.590   33.484
1.600   33.462
1.610   33.460
1.620   33.456
1.630   33.476
1.640   33.492
1.650   33.503
1.660   33.512
1.670   33.507
1.680   33.527
1.690   33.531
1.700   33.532
1.710   33.532
1.720   33.541
1.730   33.540
1.740   33.519
1.750   33.498
1.760   33.507
1.770   33.505
1.780   33.527
1.790   33.527
1.800   33.529
1.810   33.554
1.820   33.554
1.830   33.563
1.840   33.581
1.850   33.600
1.860   33.612
1.870   33.628
1.880   33.957
1.890   33.974
1.900   33.982
1.910   34.001
1.920   34.023
1.930   34.034
1.940   34.043
1.950   34.054
1.960   34.052
1.970   34.045
1.980   34.041
1.990   34.047
2.000   34.063
2.010   34.064
2.020   34.035
2.030   34.030
2.040   34.058
2.050   34.107
2.060   34.128
2.070   34.130
2.080   34.140
2.090   34.148
2.100   34.175
2.110   34.175
2.120   34.175
2.130   34.162
2.140   34.163
2.150   34.169
2.160   34.170
2.170   34.170
2.180   34.170
2.190   34.165
2.200   34.168
2.210   34.203
2.220   34.198
2.230   34.234
2.240   34.240
2.250   34.246
2.260   34.263
2.270   34.263
2.280   34.272
2.290   34.281
2.300   34.281
2.310   34.281
2.320   34.281
2.330   34.281
2.340   34.297
2.350   34.318
2.360   34.330
2.370   34.374
2.380   34.381
2.390   34.386
2.400   34.395
2.410   34.395
2.420   34.395
2.430   34.405
2.440   34.416
2.450   34.423
2.460   34.438
2.470   34.438
2.480   34.449
2.490   34.457
2.500   34.466
2.510   34.473
2.520   34.499
2.530   34.534
2.540   34.557
2.550   34.585
2.560   34.613
2.570   34.613
2.580   34.629
2.590   34.629
2.600   34.640
2.610   34.652
2.620   34.664
2.630   34.675
2.640   34.688
2.650   34.703
2.660   34.703
2.670   34.703
2.680   34.732
2.690   34.732
2.700   34.732
2.710   34.732
2.720   34.732
2.730   34.732
2.740   34.732
2.750   34.732
2.760   nan
2.770   nan
2.780   nan
2.790   nan
2.800   nan
2.810   nan
2.820   nan
2.830   nan
2.840   nan
2.850   nan
2.860   nan
2.870   nan
2.880   nan
2.890   nan
2.900   nan
2.910   35.039
2.920   35.088
2.930   35.088
2.940   35.088
2.950   35.088
2.960   35.088
2.970   35.088
2.980   35.088
2.990   nan
3.000   nan
3.010   nan
3.020   nan
3.030   nan
3.040   nan
3.050   nan
3.060   nan
3.070   nan
3.080   nan
3.090   nan
3.100   nan
3.110   nan
3.120   nan
3.130   nan
3.140   nan
3.150   nan
3.160   nan
3.170   nan
3.180   nan
3.190   nan
3.200   nan
3.210   nan
3.220   nan
3.230   nan
3.240   nan
3.250   nan
3.260   nan
3.270   nan
3.280   nan
3.290   nan
3.300   nan
3.310   nan
3.320   nan
3.330   nan
3.340   nan
3.350   nan
3.360   nan
3.370   nan
3.380   nan
3.390   nan
3.400   nan
3.410   nan
3.420   35.121
3.430   35.121
3.440   35.121
3.450   35.121
3.460   35.121
3.470   nan
3.480   nan
3.490   nan
3.500   nan
3.510   nan
3.520   36.162
3.530   36.236
3.540   36.238
3.550   36.110
3.560   36.158
3.570   36.089
3.580   36.089
3.590   36.089
3.600   36.198
3.610   36.310
3.620   36.310
3.630   36.310
3.640   36.329
3.650   36.285
3.660   36.285
3.670   36.256
3.680   36.256
3.690   36.263
3.700   36.253
3.710   36.239
3.720   36.238
3.730   36.235
3.740   36.235
3.750   36.239
3.760   36.261
3.770   36.225
3.780   36.209
3.790   36.192
3.800   36.185
3.810   36.158
3.820   36.144
3.830   36.125
3.840   36.103
3.850   36.103
3.860   36.109
3.870   36.109
3.880   36.124
3.890   36.081
3.900   36.068
3.910   36.052
3.920   36.037
3.930   36.045
3.940   36.029
3.950   36.030
3.960   36.013
3.970   35.988
3.980   35.960
3.990   35.933
4.000   35.907
4.010   35.882
4.020   35.870
4.030   35.869
4.040   35.869
4.050   35.852
4.060   35.831
4.070   35.392
4.080   35.392
4.090   35.380
4.100   35.380
4.110   35.380
4.120   35.380
4.130   35.357
4.140   35.331
4.150   35.314
4.160   35.293
4.170   35.279
4.180   35.263
4.190   35.253
4.200   35.239
4.210   35.223
4.220   35.222
4.230   35.212
4.240   35.185
4.250   35.173
4.260   35.163
4.270   35.165
4.280   35.173
4.290   35.169
4.300   35.155
4.310   35.141
4.320   35.129
4.330   35.109
4.340   35.088
4.350   35.089
4.360   35.092
4.370   35.092
4.380   35.077
4.390   35.062
4.400   35.044
4.410   35.039
4.420   35.017
4.430   34.998
4.440   34.981
4.450   34.962
4.460   34.941
4.470   34.924
4.480   34.919
4.490   34.900
4.500   34.882
4.510   34.870
4.520   34.856
4.530   34.837
4.540   34.837
4.550   34.837
4.560   34.818
4.570   34.818
4.580   34.792
4.590   34.770
4.600   34.748
4.610   34.739
4.620   34.558
4.630   34.257
4.640   34.257
4.650   34.237
4.660   34.237
4.670   34.237
4.680   34.237
4.690   34.222
4.700   34.210
4.710   34.192
4.720   34.174
4.730   34.163
4.740   34.149
4.750   34.132
4.760   34.126
4.770   34.111
4.780   34.091
4.790   34.088
4.800   34.074
4.810   34.049
4.820   34.040
4.830   34.026
4.840   33.994
4.850   33.985
4.860   33.985
4.870   33.955
4.880   33.932
4.890   33.932
4.900   33.908
4.910   33.898
4.920   33.898
4.930   33.898
4.940   33.878
4.950   33.857
4.960   33.839
4.970   33.821
4.980   33.794
4.990   33.778
5.000   33.748
5.010   33.398
5.020   33.385
5.030   33.392
5.040   33.416
5.050   33.418
5.060   33.415
5.070   33.417
5.080   33.413
5.090   33.406
5.100   33.404
5.110   33.411
5.120   33.406
5.130   33.411
5.140   33.410
5.150   33.416
5.160   33.413
5.170   33.402
5.180   33.391
5.190   33.381
5.200   33.375
5.210   33.356
5.220   33.356
5.230   33.356
5.240   33.337
5.250   33.320
5.260   33.300
5.270   33.283
5.280   33.283
5.290   33.291
5.300   33.291
5.310   33.291
5.320   33.277
5.330   33.277
5.340   33.266
5.350   33.254
5.360   33.254
5.370   33.254
5.380   33.254
5.390   33.254
5.400   33.254
5.410   33.254
5.420   33.254
5.430   nan
5.440   33.246
5.450   33.246
5.460   33.246
5.470   33.246
5.480   33.246
5.490   33.246
5.500   33.246
5.510   nan
5.520   nan
5.530   33.248
5.540   33.231
5.550   33.231
5.560   33.231
5.570   33.231
5.580   33.213
5.590   33.326
5.600   33.294
5.610   33.220
5.620   33.220
5.630   33.220
5.640   33.220
5.650   33.214
5.660   33.192
5.670   33.196
5.680   33.196
5.690   33.196
5.700   33.196
5.710   33.196
5.720   33.199
5.730   33.218
5.740   33.252
5.750   33.248
5.760   33.252
5.770   33.246
5.780   33.248
5.790   33.232
5.800   33.275
5.810   33.275
5.820   33.275
5.830   33.260
5.840   33.273
5.850   33.283
5.860   33.292
5.870   33.298
5.880   33.298
5.890   33.292
5.900   33.319
5.910   33.329
5.920   33.319
5.930   33.324
5.940   33.325
5.950   33.323
5.960   33.323
5.970   33.320
5.980   33.317
5.990   33.317
6.000   33.325
6.010   33.337
6.020   33.352
6.030   33.352
6.040   33.338
6.050   33.340
6.060   33.356
6.070   33.368
6.080   33.380
6.090   33.403
6.100   33.426
6.110   33.444
6.120   33.465
6.130   33.482
6.140   33.494
6.150   33.502
6.160   33.513
6.170   33.521
6.180   33.532
6.190   33.539
6.200   33.536
6.210   33.545
6.220   33.550
6.230   33.550
6.240   33.549
6.250   33.564
6.260   33.574
6.270   33.588
6.280   33.584
6.290   33.591
6.300   33.609
6.310   33.617
6.320   33.625
6.330   33.632
6.340   33.657
6.350   33.778
6.360   33.783
6.370   33.789
6.380   33.795
6.390   33.802
6.400   33.819
6.410   33.829
6.420   33.836
6.430   33.847
6.440   33.863
6.450   33.876
6.460   33.889
6.470   33.909
6.480   33.909
6.490   33.909
6.500   33.909
6.510   33.909
6.520   33.925
6.530   33.941
6.540   33.957
6.550   33.985
6.560   33.997
6.570   34.017
6.580   34.036
6.590   34.282
6.600   34.290
6.610   34.292
6.620   34.295
6.630   34.295
6.640   34.295
6.650   34.295
6.660   34.295
6.670   34.295
6.680   34.309
6.690   34.309
6.700   34.322
6.710   34.333
6.720   34.343
6.730   34.353
6.740   34.370
6.750   34.383
6.760   34.383
6.770   34.383
6.780   34.383
6.790   34.383
6.800   34.383
6.810   34.383
6.820   34.400
6.830   34.410
6.840   34.431
6.850   34.431
6.860   34.431
6.870   34.431
6.880   34.431
6.890   34.431
6.900   34.447
6.910   34.464
6.920   34.464
6.930   34.464
6.940   34.464
6.950   34.471
6.960   34.471
6.970   34.471
6.980   34.471
6.990   34.471
7.000   34.483
7.010   34.499
7.020   34.514
7.030   34.528
7.040   34.528
7.050   34.528
7.060   34.528
7.070   34.547
7.080   34.560
7.090   34.560
7.100   34.560
7.110   34.560
7.120   34.560
7.130   34.560
7.140   34.560
7.150   34.560
7.160   nan
7.170   nan
7.180   nan
7.190   34.576
7.200   34.576
7.210   34.576
7.220   34.576
7.230   34.576
7.240   34.576
7.250   34.576
7.260   nan
7.270   34.627
7.280   34.627
7.290   34.627
7.300   34.627
7.310   34.627
7.320   34.627
7.330   34.627
7.340   34.655
7.350   34.655
7.360   34.693
7.370   34.693
7.380   34.759
7.390   35.825
7.400   35.837
7.410   35.819
7.420   35.819
7.430   35.819
7.440   35.804
7.450   35.804
7.460   35.804
7.470   35.853
7.480   35.883
7.490   35.883
7.500   35.883
7.510   35.888
7.520   35.884
7.530   35.884
7.540   35.884
7.550   35.884
7.560   35.884
7.570   35.884
7.580   35.884
7.590   35.884
7.600   nan
7.610   nan
7.620   nan
7.630   nan
7.640   nan
7.650   nan
7.660   nan
7.670   nan
7.680   nan
7.690   nan
7.700   nan
7.710   nan
7.720   nan
7.730   35.916
7.740   35.916
7.750   35.916
7.760   35.926
7.770   35.936
7.780   35.936
7.790   35.936
7.800   35.936
7.810   35.925
7.820   35.925
7.830   35.925
7.840   35.924
7.850   35.937
7.860   35.938
7.870   35.938
7.880   35.938
7.890   35.938
7.900   35.938
7.910   35.938
7.920   35.888
7.930   35.888
7.940   35.888
7.950   35.888
7.960   35.888
7.970   35.888
7.980   35.888
7.990   35.888
8.000   35.846
8.010   35.846
8.020   35.844
8.030   35.867
8.040   35.865
8.050   35.876
8.060   35.886
8.070   35.886
8.080   35.902
8.090   35.895
8.100   35.878
8.110   35.851
8.120   35.795
8.130   35.745
8.140   35.721
8.150   35.667
8.160   35.646
8.170   35.625
8.180   35.598
8.190   35.582
8.200   35.584
8.210   35.577
8.220   35.577
8.230   35.577
8.240   35.577

==> Data/Roc_fixed_fa/kf_roc_n2-5.txt <==
0.0	0.0
 0.0	 0.0
 0.0	 0.0
 0.0	 0.0
 0.0	 0.0
 0.0	 0.19974554707379136
 0.0	 0.27608142493638677
 0.0	 0.3142493638676845
 0.0	 0.33587786259541985
 0.0	 0.41475826972010177
 0.0	 0.4669211195928753
 0.0	 0.5267175572519084
 0.0	 0.55470737913486
 0.0	 0.6005089058524173
 0.0	 0.6259541984732825
 0.0	 0.6297709923664122
 0.0	 0.6310432569974554
 0.0	 0.6361323155216285
 0.0	 0.6552162849872774
 0.0	 0.6959287531806616
 0.0	 0.7239185750636132
 0.00000001	 0.7493638676844784
 0.0012623074981065387	 0.7697201017811705
 0.0012623074981065387	 0.7709923664122137
 0.0012623074981065387	 0.7862595419847328
 0.002019691996970462	 0.7989821882951654
 0.003281999495077001	 0.8129770992366412
 0.0053016914920474625	 0.8142493638676844
 0.006311537490532693	 0.8180661577608143
 0.008836152486745772	 0.8180661577608143
 0.019439535470840697	 0.8282442748091603
 0.024993688462509468	 0.8346055979643766
 0.0292855339560717	 0.8358778625954199
 0.029790456955314314	 0.8384223918575063
 0.0489775309265337	 0.8460559796437659
 0.06437768240343347	 0.8486005089058524
 0.07902044938146932	 0.8524173027989822
 0.09972229235041656	 0.8536895674300254
 0.12572582681141126	 0.8549618320610687
 0.15400151476899773	 0.8587786259541985
 0.17823781873264327	 0.8587786259541985
 0.21004796768492806	 0.8638676844783715
 0.2544811916182782	 0.8765903307888041
 0.2893208785660187	 0.9007633587786259
 0.3251704115122444	 0.9007633587786259
 0.36354455945468317	 0.9007633587786259
 0.42161070436758397	 0.9007633587786259
 0.4721030042918455	 0.9007633587786259
 0.4978540772532189	 0.9007633587786259
 0.5316839182024741	 0.9020356234096693
 0.5647563746528654	 0.9020356234096693
 0.605402676091896	 0.9045801526717557
 0.6389800555415299	 0.9045801526717557
 0.6556425145165362	 0.905852417302799
 0.6950265084574603	 0.905852417302799
 0.7364301943953547	 0.9071246819338422
 0.7571320373643019	 0.9071246819338422
 0.779348649330977	 0.9071246819338422
 0.8058571067912144	 0.9083969465648855
 0.8351426407472861	 0.9083969465648855
 0.8543297147185054	 0.9083969465648855
 0.8659429437010856	 0.9083969465648855
 0.8846250946730624	 0.910941475826972
 0.9053269376420096	 0.910941475826972
 0.9121433981317849	 0.910941475826972
 0.9235041656147438	 0.9134860050890585
 0.9315829336026256	 0.9147582697201018
 0.9389043170916436	 0.9147582697201018
 0.950012623074981	 0.9147582697201018
 0.9575864680636202	 0.9173027989821882
 0.9694521585458218	 0.9185750636132316
 0.974501388538248	 0.9185750636132316
 0.9785407725321889	 0.9185750636132316
 0.9813178490280232	 0.9185750636132316
 0.9843473870234789	 0.9185750636132316
 0.9876293865185559	 0.9198473282442748
 0.9883867710174199	 0.9198473282442748
 0.9896490785155264	 0.9198473282442748
 0.9911638475132543	 0.9198473282442748
 0.993436001009846	 0.9198473282442748
 0.993436001009846	 0.9211195928753181
 0.997475385003787	 0.9436641221374046
 0.9979803080030295	 0.9714758269720102
 1.0	 0.9414758269720102
 1.0	 0.9414758269720102
 1.0	 0.9427480916030534
 1.0	 0.950381679389313
 1.0	 0.950381679389313
 1.0	 0.950381679389313
 1.0	 0.955470737913486
 1.0	 0.955470737913486
 1.0	 0.955470737913486
 1.0	 0.955470737913486
 1.0	 0.955470737913486
 1.0	 0.9567430025445293
 1.0	 0.9567430025445293
 1.0	 0.9567430025445293
 1.0	 0.9567430025445293
 1.0	 0.9567430025445293
 1.0	 0.9567430025445293


==> Data/kf_data/detections.txt <==
0.010, 35.650, 1.501
0.070, 35.864, 1.605
0.100, 35.223, 1.278
0.110, 35.315, 1.233
0.120, 35.193, 1.278
0.130, 35.132, 1.397
0.150, 34.735, 1.426
0.180, 35.010, 1.620
0.190, 34.674, 1.679
0.190, 35.315, 2.036
0.200, 35.040, 1.456
0.210, 34.918, 1.456
0.220, 34.888, 1.575
0.230, 34.705, 1.530
0.250, 34.979, 1.560
0.260, 35.406, 1.709
0.270, 34.400, 1.575
0.280, 34.979, 1.679
0.310, 34.735, 1.605
0.320, 34.857, 1.783
0.330, 34.949, 1.694
0.340, 34.613, 1.664
0.350, 34.522, 1.753
0.350, 35.193, 1.545
0.360, 34.949, 1.620
0.360, 34.522, 2.437
0.370, 34.613, 1.590
0.370, 34.552, 2.348
0.380, 34.735, 1.694
0.400, 35.620, 1.456
0.400, 34.918, 1.768
0.410, 34.309, 1.426
0.430, 34.552, 1.412
0.450, 34.370, 1.322
0.460, 34.339, 1.828
0.470, 34.552, 1.828
0.480, 34.370, 1.947
0.490, 34.492, 1.783
0.500, 34.461, 1.753
0.510, 34.492, 1.605
0.520, 34.309, 1.590
0.530, 34.339, 1.293
0.540, 34.461, 1.441
0.550, 34.400, 1.293
0.560, 34.735, 1.263
0.560, 34.522, 1.902
0.570, 34.278, 1.530
0.580, 34.370, 1.620
0.580, 34.400, 0.892
0.590, 34.187, 1.010
0.600, 34.156, 1.159
0.600, 34.339, 2.363
0.610, 34.309, 1.664
0.620, 34.431, 1.397
0.620, 34.370, 2.318
0.630, 34.095, 1.412
0.640, 34.034, 1.426
0.640, 34.431, 2.348
0.650, 34.187, 1.397
0.650, 33.943, 2.155
0.660, 34.309, 1.456
0.670, 34.217, 1.501
0.680, 34.217, 1.397
0.680, 33.760, 2.036
0.680, 34.583, 2.377
0.690, 33.882, 2.184
0.720, 34.309, 1.709
0.730, 34.156, 1.367
0.730, 34.156, 2.244
0.740, 34.004, 1.605
0.740, 33.882, 2.496
0.750, 33.851, 1.337
0.750, 34.065, 2.541
0.760, 33.882, 1.397
0.770, 33.912, 1.441
0.790, 34.705, 1.055
0.790, 33.760, 1.605
0.800, 33.851, 1.100
0.810, 34.126, 1.114
0.820, 33.943, 1.218
0.830, 34.034, 1.471
0.850, 33.760, 0.594
0.860, 33.943, 0.594
0.910, 33.912, 0.698
0.920, 34.156, 0.921
0.930, 34.156, 0.832
0.940, 33.943, 0.892
0.950, 34.095, 0.713
0.960, 34.095, 0.743
0.970, 33.943, 0.996
0.980, 33.790, 0.906
0.990, 33.699, 0.966
1.000, 33.699, 0.996
1.010, 33.668, 1.070
1.020, 33.638, 1.010
1.030, 33.668, 1.189
1.040, 33.577, 1.159
1.050, 33.821, 0.936
1.060, 33.638, 1.545
1.080, 33.943, 1.218
1.090, 33.851, 0.773
1.110, 33.638, 0.951
1.120, 33.424, 0.817
1.150, 33.973, 0.698
1.160, 33.607, 0.565
1.170, 33.577, 0.788
1.180, 33.668, 0.282
1.230, 33.516, 0.609
1.330, 33.333, 0.684
1.340, 33.851, -0.223
1.340, 33.272, 0.327
1.430, 33.699, -0.238
1.470, 33.241, -0.297
1.480, 34.034, -0.505
1.490, 33.089, -0.357
1.500, 33.333, -0.565
1.510, 33.272, -0.639
1.520, 33.577, -1.144
1.520, 33.241, -0.550
1.530, 33.668, -0.713
1.540, 33.790, -0.773
1.550, 33.272, -0.684
1.560, 33.577, -0.223
1.560, 33.424, -0.892
1.580, 33.577, -0.788
1.590, 33.699, -0.669
1.600, 33.211, -0.669
1.610, 33.455, -0.758
1.620, 33.424, -0.832
1.630, 33.760, -0.446
1.640, 33.729, -0.550
1.650, 33.668, -0.238
1.660, 33.668, -0.669
1.670, 33.607, -0.654
1.670, 33.333, -1.530
1.680, 34.248, -0.758
1.680, 33.760, -2.006
1.690, 33.760, -0.416
1.690, 33.668, -1.857
1.700, 33.607, -0.817
1.710, 33.607, -0.297
1.710, 33.394, -0.906
1.720, 33.363, -1.010
1.720, 34.217, -0.906
1.730, 33.211, -0.966
1.730, 34.095, -1.055
1.740, 33.211, -0.936
1.750, 33.241, -1.204
1.750, 33.790, -2.422
1.760, 33.668, -0.758
1.770, 34.126, -1.129
1.770, 33.119, -1.204
1.780, 34.217, -1.412
1.800, 33.729, -1.263
1.810, 34.217, -1.248
1.830, 34.339, -1.887
1.830, 33.760, -1.501
1.840, 34.217, -1.516
1.850, 34.278, -1.679
1.860, 34.156, -1.724
1.870, 34.217, -1.590
1.880, 34.095, -1.620
1.890, 34.217, -1.516
1.900, 34.126, -1.590
1.910, 34.370, -1.783
1.920, 34.400, -1.560
1.930, 34.217, -1.397
1.940, 34.217, -1.516
1.950, 34.278, -1.590
1.960, 34.248, -1.129
1.960, 33.760, -1.798
1.970, 34.644, -1.530
1.970, 33.424, -2.808
1.980, 34.613, -1.426
1.980, 33.668, -2.690
1.990, 34.126, -1.486
2.000, 34.339, -1.337
2.000, 33.485, -1.516
2.000, 35.040, -1.501
2.010, 34.034, -1.426
2.020, 33.485, -1.367
2.030, 33.973, -1.575
2.040, 34.613, -1.620
2.050, 35.040, -1.501
2.060, 34.766, -1.308
2.060, 34.400, -1.917
2.070, 34.217, -1.590
2.080, 34.278, -1.322
2.090, 34.248, -1.278
2.100, 34.735, -1.352
2.130, 33.851, -1.426
2.140, 34.248, -1.649
2.150, 34.400, -1.739
2.160, 34.187, -1.530
2.160, 34.431, -2.363
2.190, 34.370, -2.600
2.200, 34.492, -1.664
2.200, 34.309, -2.630
2.210, 35.132, -1.664
2.220, 34.400, -1.530
2.220, 33.973, -2.229
2.230, 35.223, -1.753
2.240, 34.370, -1.426
2.240, 34.583, -2.259
2.250, 34.400, -1.545
2.260, 34.552, -1.218
2.260, 35.284, -2.259
2.260, 34.492, -2.080
2.280, 34.400, -1.189
2.290, 34.613, -1.456
2.290, 34.552, -2.155
2.340, 34.674, -1.441
2.350, 34.613, -1.501
2.360, 34.705, -1.783
2.370, 35.437, -1.426
2.380, 34.552, -1.545
2.390, 34.613, -1.813
2.400, 34.613, -1.501
2.430, 34.644, -1.382
2.440, 34.827, -1.932
2.450, 34.644, -2.095
2.450, 34.705, -1.412
2.460, 34.796, -2.110
2.460, 35.040, -1.367
2.470, 34.674, -2.244
2.480, 34.766, -2.125
2.480, 34.857, -1.516
2.490, 34.857, -2.021
2.500, 34.827, -1.902
2.510, 34.705, -1.664
2.520, 35.345, -1.783
2.530, 35.650, -1.590
2.540, 35.772, -1.768
2.540, 34.918, -2.021
2.550, 35.559, -1.813
2.560, 35.559, -1.724
2.580, 35.162, -1.709
2.600, 35.010, -1.605
2.610, 35.010, -1.575
2.620, 35.071, -1.590
2.630, 35.040, -1.575
2.640, 35.132, -1.635
2.650, 35.162, -1.412
2.680, 35.681, -1.367
2.910, 36.321, -1.189
2.920, 36.504, -1.040
3.420, 35.894, -0.208
3.520, 35.925, 0.446
3.530, 35.955, 0.728
3.530, 36.992, 0.669
3.540, 36.016, 0.802
3.550, 36.199, 0.862
3.560, 35.803, 0.892
3.560, 37.023, 0.773
3.570, 35.681, 0.906
3.600, 36.718, 0.936
3.610, 36.962, 0.921
3.640, 36.443, 0.877
3.650, 35.894, 0.936
3.670, 35.955, 1.025
3.680, 36.230, 0.936
3.690, 36.321, 1.010
3.700, 36.077, 1.189
3.710, 36.047, 1.010
3.720, 36.199, 1.040
3.730, 36.169, 1.055
3.750, 36.260, 1.293
3.760, 36.596, 1.100
3.770, 35.620, 0.996
3.780, 35.894, 1.100
3.790, 35.864, 1.055
3.800, 36.047, 1.100
3.810, 35.620, 0.906
3.820, 35.833, 1.189
3.830, 35.681, 1.278
3.840, 35.284, 1.248
3.840, 35.803, 2.704
3.860, 36.260, 1.248
3.860, 35.864, 2.511
3.880, 36.352, 1.367
3.890, 35.162, 1.218
3.900, 35.742, 1.263
3.910, 35.650, 1.308
3.920, 35.620, 1.441
3.930, 36.169, 1.397
3.940, 36.108, 1.486
3.940, 35.071, 1.337
3.950, 36.413, 1.412
3.950, 35.528, 1.530
3.960, 35.467, 1.545
3.970, 35.345, 1.278
3.980, 35.223, 1.263
3.990, 35.162, 1.486
4.000, 35.101, 1.605
4.010, 35.010, 1.337
4.010, 35.284, 1.783
4.020, 35.254, 1.278
4.020, 35.681, 1.635
4.030, 35.650, 1.991
4.050, 35.223, 1.813
4.060, 35.040, 2.051
4.070, 34.644, 1.382
4.070, 35.010, 1.902
4.090, 35.071, 1.471
4.090, 35.193, 2.184
4.130, 34.979, 1.501
4.140, 34.827, 1.887
4.150, 35.010, 1.620
4.160, 34.888, 1.635
4.170, 35.040, 1.426
4.180, 34.949, 1.590
4.190, 34.705, 1.412
4.190, 35.345, 1.872
4.200, 34.888, 1.798
4.210, 34.827, 1.828
4.220, 35.162, 1.798
4.230, 34.949, 1.724
4.240, 34.522, 1.768
4.250, 34.857, 1.783
4.260, 34.796, 1.783
4.260, 34.827, 2.452
4.270, 35.223, 1.635
4.280, 35.345, 1.887
4.290, 35.040, 1.828
4.300, 34.766, 1.635
4.310, 34.705, 1.961
4.320, 34.735, 1.991
4.330, 34.431, 2.229
4.340, 34.309, 2.169
4.340, 34.583, 1.739
4.350, 34.705, 1.917
4.350, 35.437, 2.125
4.360, 34.613, 1.887
4.360, 35.711, 1.887
4.380, 34.583, 1.872
4.390, 34.552, 1.961
4.400, 34.461, 1.902
4.410, 34.431, 1.961
4.410, 35.254, 1.872
4.420, 34.248, 2.021
4.430, 34.613, 2.184
4.430, 34.095, 1.768
4.430, 41.170, -1.337
4.440, 34.370, 2.021
4.450, 34.278, 2.006
4.460, 34.187, 2.140
4.470, 34.278, 2.155
4.480, 34.674, 2.273
4.490, 34.187, 2.125
4.500, 34.278, 1.887
4.510, 34.370, 1.590
4.510, 34.522, 2.110
4.520, 34.217, 1.768
4.520, 34.400, 2.660
4.530, 34.126, 1.902
4.560, 34.126, 1.917
4.580, 33.943, 1.635
4.590, 34.065, 1.575
4.600, 34.065, 1.635
4.610, 34.004, 1.679
4.610, 34.796, 1.902
4.610, 34.187, 2.407
4.620, 33.973, 1.590
4.630, 33.882, 1.753
4.650, 33.851, 1.753
4.690, 33.790, 2.615
4.700, 34.034, 1.337
4.700, 33.882, 2.660
4.710, 34.065, 1.397
4.710, 33.729, 1.783
4.720, 33.851, 1.456
4.720, 33.729, 2.377
4.730, 33.729, 1.649
4.730, 34.095, 2.422
4.740, 34.034, 1.649
4.740, 33.516, 2.719
4.750, 33.821, 1.753
4.760, 34.004, 1.545
4.760, 33.973, 2.348
4.770, 33.729, 1.352
4.770, 33.943, 2.214
4.780, 33.851, 1.516
4.780, 33.455, 2.214
4.790, 33.851, 2.273
4.790, 34.217, 1.590
4.800, 33.912, 1.620
4.800, 33.577, 2.169
4.810, 33.516, 1.679
4.820, 33.546, 1.768
4.820, 33.973, 2.452
4.830, 33.729, 1.694
4.840, 33.302, 1.620
4.850, 33.638, 1.456
4.850, 33.882, 2.318
4.870, 33.211, 1.753
4.880, 33.485, 1.456
4.900, 33.516, 1.174
4.910, 33.821, 1.248
4.940, 33.577, 0.996
4.950, 33.546, 0.267
4.950, 33.760, 0.966
4.960, 33.485, 0.342
4.960, 33.912, 1.010
4.970, 33.577, 0.892
4.980, 33.485, 0.921
4.980, 33.455, 0.297
4.990, 33.546, 0.951
5.000, 33.211, 0.654
5.010, 33.363, 0.847
5.020, 33.241, 0.966
5.030, 33.455, 0.966
5.040, 33.699, 1.025
5.050, 33.394, 1.100
5.060, 33.333, 1.189
5.070, 33.668, 1.040
5.070, 33.119, 1.501
5.080, 33.302, 1.248
5.090, 33.302, 0.951
5.100, 33.363, 0.936
5.110, 33.455, 1.560
5.120, 33.302, 1.040
5.130, 33.516, 0.996
5.140, 33.485, 1.025
5.140, 33.211, 1.679
5.150, 33.516, 0.877
5.150, 33.485, 1.679
5.160, 33.363, 0.951
5.170, 33.180, 0.921
5.180, 32.814, 0.639
5.180, 33.577, 0.862
5.190, 33.211, 0.624
5.200, 33.333, 0.535
5.210, 32.997, 0.386
5.240, 32.936, 0.520
5.250, 32.936, 0.773
5.260, 32.906, 0.877
5.260, 32.814, 0.357
5.270, 32.906, 0.267
5.290, 33.577, 0.535
5.320, 32.967, 0.401
5.340, 33.058, 0.431
5.350, 32.936, 0.728
5.440, 33.089, 0.327
5.530, 33.485, -0.639
5.540, 32.997, -0.416
5.570, 33.424, -0.713
5.580, 32.936, -0.505
5.590, 33.790, -0.728
5.600, 33.058, -0.461
5.600, 33.211, -0.936
5.610, 32.753, -0.609
5.650, 33.180, -0.669
5.660, 33.028, -0.684
5.670, 32.906, -0.892
5.670, 33.546, -0.550
5.720, 33.211, -0.461
5.730, 33.455, -1.085
5.740, 33.638, -0.238
5.740, 33.546, -0.892
5.750, 33.302, -1.293
5.750, 33.150, -0.461
5.760, 33.302, -0.639
5.770, 33.211, -0.594
5.770, 33.363, -2.155
5.780, 33.272, -0.743
5.790, 33.058, -0.802
5.800, 33.882, -0.877
5.830, 33.119, -1.025
5.840, 33.546, -1.114
5.850, 33.546, -1.248
5.860, 33.546, -1.263
5.870, 33.485, -1.233
5.890, 33.302, -1.545
5.900, 33.912, -1.293
5.910, 33.638, -1.635
5.920, 33.211, -1.471
5.930, 33.546, -1.694
5.940, 33.424, -1.412
5.950, 33.333, -1.352
5.960, 33.363, -1.322
5.970, 33.302, -1.100
5.970, 33.272, -1.679
5.980, 33.302, -1.337
5.990, 33.333, -1.322
6.000, 33.546, -1.174
6.010, 33.668, -1.085
6.020, 33.760, -1.129
6.040, 33.089, -2.155
6.050, 33.760, -1.085
6.050, 33.211, -2.868
6.060, 33.760, -1.070
6.070, 33.638, -1.085
6.080, 33.973, -1.055
6.080, 33.119, -1.337
6.080, 34.126, -1.501
6.090, 34.034, -1.114
6.100, 34.065, -1.204
6.110, 33.912, -1.129
6.120, 34.065, -1.189
6.130, 34.004, -1.293
6.140, 33.882, -1.248
6.150, 33.729, -1.144
6.160, 33.851, -1.189
6.170, 33.790, -1.308
6.180, 33.943, -1.456
6.190, 33.760, -2.125
6.190, 33.973, -1.397
6.200, 33.638, -2.155
6.210, 33.943, -1.620
6.220, 33.729, -1.739
6.220, 34.095, -2.734
6.240, 33.638, -1.843
6.250, 34.095, -1.412
6.260, 33.973, -1.620
6.270, 34.065, -1.412
6.280, 33.821, -1.516
6.280, 33.363, -2.348
6.290, 33.882, -1.545
6.300, 34.278, -1.590
6.310, 34.248, -1.590
6.310, 33.760, -2.229
6.320, 33.790, -1.322
6.320, 34.461, -1.709
6.320, 33.729, -2.229
6.330, 33.882, -1.397
6.340, 34.522, -1.471
6.350, 33.973, -1.367
6.350, 33.973, -2.065
6.360, 33.973, -1.308
6.360, 34.065, -2.051
6.370, 33.943, -1.322
6.380, 34.034, -1.293
6.380, 33.973, -1.798
6.390, 34.065, -1.545
6.400, 34.370, -1.189
6.410, 34.126, -1.248
6.420, 34.065, -1.530
6.430, 34.187, -1.159
6.440, 34.400, -1.025
6.440, 34.431, -1.887
6.450, 34.339, -1.174
6.450, 34.339, -1.828
6.460, 34.370, -1.382
6.470, 34.583, -1.322
6.520, 34.552, -1.709
6.530, 34.187, -1.605
6.530, 34.888, -2.080
6.540, 34.431, -1.382
6.540, 34.613, -1.917
6.550, 35.040, -1.545
6.560, 34.248, -1.426
6.560, 34.613, -1.932
6.570, 34.705, -1.605
6.570, 34.888, -2.140
6.580, 34.796, -1.679
6.590, 34.278, -1.961
6.590, 35.254, -1.664
6.600, 34.827, -1.590
6.600, 34.309, -2.169
6.610, 34.705, -1.605
6.610, 34.004, -1.917
6.620, 34.400, -1.664
6.680, 34.309, -1.456
6.680, 35.040, -1.828
6.700, 34.705, -1.694
6.710, 34.583, -1.441
6.720, 34.705, -1.382
6.720, 34.613, -2.065
6.730, 34.583, -1.412
6.740, 34.796, -1.367
6.750, 34.705, -1.308
6.820, 34.827, -1.248
6.830, 34.644, -1.293
6.840, 34.979, -1.308
6.900, 34.979, -1.947
6.910, 34.857, -1.100
6.950, 34.735, -1.917
7.000, 34.766, -1.189
7.010, 34.857, -1.100
7.020, 34.888, -1.114
7.030, 34.857, -1.159
7.070, 35.101, -1.545
7.080, 34.949, -1.530
7.190, 35.040, -1.679
7.270, 35.864, -0.639
7.340, 35.254, -0.802
7.360, 35.528, -1.070
7.380, 36.230, -0.713
7.390, 36.199, -0.654
7.400, 35.894, -0.580
7.410, 35.711, -0.788
7.440, 35.864, -0.357
7.440, 35.528, -0.906
7.470, 36.230, -0.550
7.480, 36.138, -0.669
7.510, 35.894, -0.208
7.520, 35.833, -0.416
7.730, 36.199, 0.535
7.760, 35.955, 0.609
7.770, 35.955, 0.535
7.810, 35.681, 0.713
7.840, 35.803, 0.669
7.850, 36.047, 0.446
7.860, 35.894, 0.253
7.920, 35.315, 0.728
7.920, 35.742, 1.947
8.000, 35.437, 1.278
8.020, 35.742, 1.248
8.030, 35.986, 1.248
8.040, 35.772, 1.322
8.050, 35.925, 1.382
8.060, 35.955, 1.248
8.080, 36.016, 1.560
8.090, 35.742, 1.590
8.100, 35.589, 1.486
8.110, 34.949, 1.308
8.110, 35.894, 1.635
8.120, 34.888, 1.456
8.130, 34.918, 1.516
8.140, 35.223, 1.783
8.150, 34.766, 1.233
8.160, 35.193, 1.620
8.170, 35.193, 1.545
8.180, 34.979, 1.902
8.190, 35.223, 1.545
8.200, 35.223, 1.620
8.200, 35.925, 1.293
8.210, 35.376, 1.530
8.220, 35.498, 1.783

==> Data/kf_data/range_cov.txt <==
0. 	nan
0.01	0.0144
0.02	0.028801439999999998
0.03	0.043207199999999994
0.04	0.05762015999999999
0.05	0.07204319999999999
0.06	0.08647919999999998
0.07	0.048234215576738876
0.08	0.06263799539910725
0.09	0.07704516871061112
0.1 	0.06268452104134445
0.11	0.0263934750716457
0.12	0.017763862353163698
0.13	0.01058640192920641
0.14	0.024987326844649105
0.15	0.03193824350982962
0.16	0.04633900738341738
0.17	0.0607418654789373
0.18	0.00023040831756565745
0.19	0.012810055347372225
0.2 	0.007511994442757224
0.21	0.0048281167368947895
0.22	0.0010137829306656543
0.23	0.01002507401364459
0.24	0.024425083247223964
0.25	0.01915605879309459
0.26	0.030077057779982097
0.27	0.037916963345788215
0.28	0.01753776030532989
0.29	0.03193844691482056
0.3 	0.04634181873919749
0.31	0.014867601527724114
0.32	0.007854301535567772
0.33	0.010139044746565096
0.34	0.017885813050391233
0.35	0.021934571960163872
0.36	0.024040996180506577
0.37	0.013370755482215405
0.38	0.006070541447204134
0.39	0.020471180108285855
0.4 	0.03354285086694191
0.41	0.036638146389062806
0.42	0.05104142068819123
0.43	0.0008425301400092668
0.44	0.015242990273170639
0.45	0.013174940881612087
0.46	0.00585738482955606
0.47	0.013822407984819903
0.48	0.000606869604697072
0.49	0.00832574920313117
0.5 	0.0032588518820791078
0.51	0.0027618678008722716
0.52	0.010150057113689825
0.53	0.002055342671805613
0.54	0.008557415629075873
0.55	0.0005147810297902687
0.56	0.013292456451931785
0.57	0.010768762050707106
0.58	0.002656317242197427
0.59	0.010359408089281655
0.6 	0.008690402443420387
0.61	0.009337593415259549
0.62	0.014135536317092846
0.63	0.017373004836905376
0.64	0.015611055447018372
0.65	0.005404162055518698
0.66	0.010572734154137862
0.67	8.246892402076935e-06
0.68	0.00021943009090678804
0.69	0.012798135948742517
0.7 	0.02720110730418403
0.71	0.04160944695644199
0.72	0.02198539224398305
0.73	0.00344535142260042
0.74	0.00954325129555824
0.75	0.015704174689542695
0.76	0.0068901247311139256
0.77	0.000490184016110759
0.78	0.014890246025497501
0.79	0.02807557824625166
0.8 	0.0025771163101101034
0.81	0.014036562218368853
0.82	0.003538293522327318
0.83	0.007312830176153307
0.84	0.021714160464571253
0.85	0.019280981307574732
0.86	0.006093934190827259
0.87	0.020500349217668176
0.88	0.034917388647522904
0.89	0.049347932480391446
0.9 	0.0637948607162738
0.91	0.0016619312453848242
0.92	0.012869911534901529
0.93	0.017017309985146254
0.94	0.004418597335007106
0.95	0.010299442126471015
0.96	0.006187426465343684
0.97	0.008610986262783706
0.98	0.014364102245671811
0.99	0.016999888304016754
1. 	0.008833747548607487
1.01	0.0024425757904840387
1.02	0.0006026938222860841
1.03	0.001395820401621969
1.04	0.004280351271343231
1.05	0.013950105969720279
1.06	7.976610473489752e-06
1.07	0.01440879231756511
1.08	0.02881125936111258
1.09	0.02549530548551198
1.1 	0.03990697023698307
1.11	0.002236944587485719
1.12	0.011966924923115194
1.13	0.02636772731992737
1.14	0.040771569682324545
1.15	0.0423680788683944
1.16	0.0009622763270952751
1.17	0.015362474765015866
1.18	0.029762550374617714
1.19	0.04416058850525892
1.2 	0.05855581895486488
1.21	0.07294367996735317
1.22	0.08738850546541749
1.23	0.0014723178839617852
1.24	0.015873390280467567
1.25	0.030275495105300403
1.26	0.044674917829190655
1.27	0.059069624887187
1.28	0.0735053946121382
1.29	0.08795571655325927
1.3 	0.10231524559809557
1.31	0.11678899522662813
1.32	0.13128241427513318
1.33	0.016565956440047137
1.34	0.0276459877276704
1.35	0.04207239473775744
1.36	0.056515914197144385
1.37	0.07097942610583124
1.38	0.08546581046381801
1.39	0.09997794727110469
1.4 	0.11451871652769127
1.41	0.12909099823357775
1.42	0.14369767238876416
1.43	0.06142232105979675
1.44	0.07588204638100346
1.45	0.0903633468987567
1.46	0.10486910261305649
1.47	0.05894485014576663
1.48	0.06152660691432983
1.49	0.054032869741962676
1.5 	0.0043314323386286465
1.51	0.0038316830240594365
1.52	0.01490792979028938
1.53	0.02276407049721103
1.54	0.02898255157383949
1.55	0.025010305585818335
1.56	0.015309102238761177
1.57	0.02971071826055583
1.58	0.0022236994827787714
1.59	0.0075002096899508056
1.6 	0.019692767609787252
1.61	0.014626472507694305
1.62	0.008203847021139018
1.63	0.0180129227118259
1.64	0.017826853357157977
1.65	0.0016945202611900422
1.66	1.31426323157126e-05
1.67	0.014412089371035124
1.68	0.026454359211311482
1.69	0.0408439331243411
1.7 	0.012973448768367547
1.71	0.027369249579841572
1.72	0.027770645847399942
1.73	0.04216186425979293
1.74	0.056547927582214615
1.75	0.0429152905252357
1.76	0.025879421952228227
1.77	0.03553156550595043
1.78	0.043195457756860074
1.79	0.05760581782938437
1.8 	0.0003349451099507538
1.81	0.01384134179262868
1.82	0.0282460594912819
1.83	0.03731256822565807
1.84	0.03587612504548809
1.85	0.030915673699670933
1.86	0.0012980302654630774
1.87	0.0018826150440083515
1.88	0.00843942422974172
1.89	0.0013054224322297365
1.9 	0.006437652327966384
1.91	0.020834659404697538
1.92	0.035227188796315374
1.93	3.199564070370506e-05
1.94	0.00021140172819985738
1.95	0.0018244982518919085
1.96	0.0014565655243674797
1.97	0.014266616307022001
1.98	0.021489963671830436
1.99	0.024733365525781044
2. 	1.3877591535539387e-05
2.01	0.012628557850284826
2.02	0.026038156400148237
2.03	0.029860364164217574
2.04	0.03371053664181787
2.05	0.04378655351128259
2.06	0.03917523099273276
2.07	0.03593250481109989
2.08	0.01917801162792303
2.09	0.009057327582333909
2.1 	0.020958795689023774
2.11	0.03535880824568108
2.12	0.04976027301124106
2.13	0.05216775020113047
2.14	0.0021576472745695402
2.15	0.00871705837418313
2.16	0.011955019176292266
2.17	0.026355139349186624
2.18	0.040756835925925494
2.19	0.00294885543754701
2.2 	0.007071788522072881
2.21	0.02048605358846252
2.22	0.009179990641348218
2.23	0.02269555310915968
2.24	0.01057779121186028
2.25	0.00041837858099557545
2.26	0.008235119002425881
2.27	0.022636979011021463
2.28	0.008670916916323733
2.29	0.013110403630200381
2.3 	0.027510834573917647
2.31	0.041913144247086705
2.32	0.05632021264970756
2.33	0.0707349197817802
2.34	0.006967018481991183
2.35	0.0038251962301829525
2.36	0.0034202677043393692
2.37	0.017242701407783993
2.38	0.01719786644167985
2.39	0.0032253321647077106
2.4 	0.0004686462699375043
2.41	0.014869183635156498
2.42	0.02927220538270669
2.43	0.00022418295136737896
2.44	0.009662957401842164
2.45	0.005688850725443177
2.46	0.00808154957886385
2.47	0.006097230857929136
2.48	0.002247470698427515
2.49	0.004500569953681596
2.5 	0.0007625221564065165
2.51	0.008662657626272214
2.52	0.021374405689746415
2.53	0.03382619312748922
2.54	0.04520908656131243
2.55	0.05025446589440055
2.56	0.049470212865025814
2.57	0.0638707964935545
2.58	0.006019196956673268
2.59	0.02041936581655228
2.6 	0.017943146014824274
2.61	0.009415856598818337
2.62	0.00013592063462554402
2.63	0.001905776882102611
2.64	0.0037766684160171716
2.65	0.0008577390084015632
2.66	0.015259003855849607
2.67	0.029664199188881545
2.68	0.03682974124030494
2.69	0.05123758288057273
2.7 	0.06565144703718487
2.71	0.08007421371014134
2.72	0.09450876289944217
2.73	0.10895797460508735
2.74	0.12342472882707688
2.75	0.13791190556541075
2.76	0.15242238482008896
2.77	0.16695904659111152
2.78	0.18152477087847843
2.79	0.1961224376821897
2.8 	0.21075492700224532
2.81	0.22542511883864527
2.82	0.2401358931913896
2.83	0.2548901300604783
2.84	0.26969070944591134
2.85	0.2845405113476887
2.86	0.29944241576581043
2.87	0.3143993027002765
2.88	0.32941405215108693
2.89	0.34448954411824173
2.9 	0.35962865860174087
2.91	0.2120298972542056
2.92	0.13680424227908375
2.93	0.1512254907286595
2.94	0.16565317433731316
2.95	0.18009017310504472
2.96	0.19453936703185418
2.97	0.20900363611774156
2.98	0.22348586036270685
2.99	0.23798891976675002
3. 	0.2525156943298711
3.01	0.2670690640520701
3.02	0.281651908933347
3.03	0.29626710897370184
3.04	0.31091754417313455
3.05	0.3256060945316452
3.06	0.3403356400492337
3.07	0.35510906072590015
3.08	0.3699292365616445
3.09	0.38479904755646677
3.1 	0.3997213737103669
3.11	0.414699095023345
3.12	0.429735091495401
3.13	0.4448322431265349
3.14	0.4599934299167467
3.15	0.47522153186603633
3.16	0.49051942897440387
3.17	0.5058900012418494
3.18	0.5213361286683726
3.19	0.5368606912539738
3.2 	0.552466568998653
3.21	0.5681566419024101
3.22	0.5839337899652451
3.23	0.599800893187158
3.24	0.6157608315681488
3.25	0.6318164851082174
3.26	0.6479707338073639
3.27	0.6642264576655883
3.28	0.6805865366828906
3.29	0.6970538508592709
3.3 	0.713631280194729
3.31	0.730321704689265
3.32	0.7471280043428791
3.33	0.764053059155571
3.34	0.7810997491273408
3.35	0.7982709542581885
3.36	0.8155695545481141
3.37	0.8329984299971176
3.38	0.850560460605199
3.39	0.8682585263723582
3.4 	0.8860955072985954
3.41	0.9040742833839106
3.42	0.37663463179805157
3.43	0.39190365592030313
3.44	0.4072506779967222
3.45	0.42267857802730885
3.46	0.43819023601206303
3.47	0.45378853195098473
3.48	0.469476345844074
3.49	0.4852565576913308
3.5 	0.5011320474927551
3.51	0.5171056952483469
3.52	0.08746354205041951
3.53	0.00029436458889389044
3.54	0.0029665335214583578
3.55	0.012049017353145772
3.56	0.01870127760813772
3.57	0.023835399157606192
3.58	0.03824982214375773
3.59	0.052673637959640834
3.6 	0.061406163111036915
3.61	0.07081349842298126
3.62	0.08521352401888116
3.63	0.09961500201151327
3.64	0.0759933945286157
3.65	0.03195528927436228
3.66	0.046355597756067984
3.67	9.328980934475289e-07
3.68	0.012232816964240835
3.69	0.021703149457233825
3.7 	0.0019270330014743173
3.71	0.0002831732030072641
3.72	0.009409114037722861
3.73	0.005455421633762424
3.74	0.019855447163010492
3.75	0.011476632048765966
3.76	0.022139815635666388
3.77	0.033461708707291524
3.78	0.030715377849670492
3.79	0.021963864890693467
3.8 	0.006965540660461565
3.81	0.01882927565872287
3.82	0.010934466459025497
3.83	0.014404070436961215
3.84	0.025704300635109728
3.85	0.0401047718459835
3.86	0.04655866653696328
3.87	0.060958669892487966
3.88	0.06230347421948444
3.89	0.06580779959933906
3.9 	6.843924007333301e-05
3.91	0.004388204034801023
3.92	0.0015460761459142596
3.93	0.015173118426242027
3.94	0.02627316354214575
3.95	0.037935434288360666
3.96	0.026514188359317466
3.97	0.022592498399415052
3.98	0.021933220066666724
3.99	0.017691138955455123
4. 	0.011855163783848781
4.01	0.009951682885386528
4.02	0.01567905880500463
4.03	0.027305186713612758
4.04	0.04170978220749913
4.05	0.007644433620098584
4.06	0.011537518390878758
4.07	0.023127252578684955
4.08	0.03753196027249695
4.09	0.001752861964682361
4.1 	0.01615314831125737
4.11	0.030555398494943667
4.12	0.04496249251574125
4.13	0.00099582745161622
4.14	0.008486900128264209
4.15	0.009070332342692092
4.16	0.0028761759572732155
4.17	0.010383880645966086
4.18	0.0004636678557233763
4.19	0.011551786186191392
4.2 	0.00044909134756297074
4.21	0.0017543402278512108
4.22	0.014241417587718769
4.23	0.008589029878648437
4.24	0.019782353265126392
4.25	0.0008010385224502477
4.26	0.001614577877045819
4.27	0.014792681997873236
4.28	0.02658925737395174
4.29	0.021294915680918142
4.3 	0.013377289441574184
4.31	0.007149488604609012
4.32	0.0005308452911690027
4.33	0.012600506844390296
4.34	0.02192461556224671
4.35	0.012769686464893654
4.36	0.0005123596960329299
4.37	0.01491336659362774
4.38	6.545333422333972e-05
4.39	0.0001478740265754075
4.4 	0.0038036998230959397
4.41	0.0008438238665270513
4.42	0.0097666031705381
4.43	0.01845663264946141
4.44	7.619304092793826e-05
4.45	0.0037990318388778873
4.46	0.005585974938089613
4.47	0.005225756560605205
4.48	0.01781520470890261
4.49	0.003830294234451536
4.5 	0.006831836257980683
4.51	0.01106001248006325
4.52	0.0025929553776659164
4.53	0.0044155812979802455
4.54	0.018815698145584422
4.55	0.033217426882804324
4.56	0.0013278760573373273
4.57	0.01572789771350798
4.58	0.012244880189963142
4.59	0.005357733722501662
4.6 	0.001083650129821115
4.61	0.0016186637964580757
4.62	0.00034041478642251314
4.63	0.0040858197697567255
4.64	0.018486872119214702
4.65	0.03288357051926829
4.66	0.04727824951681356
4.67	0.06167049939054621
4.68	0.07606077729066102
4.69	1.9843797763700694e-05
4.7 	0.011907044721007289
4.71	0.018981952265871484
4.72	0.00015472313497097144
4.73	0.006441564204834577
4.74	0.016275322339518363
4.75	0.00025269832899218965
4.76	0.010719397634679167
4.77	0.008487963863380974
4.78	0.006841824476656475
4.79	0.0018252504969575563
4.8 	0.004604949322718383
4.81	0.016540648842023595
4.82	0.02142925135498763
4.83	0.00030613865737218134
4.84	0.013522601678177001
4.85	0.000589240160287841
4.86	0.01498867201981838
4.87	0.024730307389257047
4.88	0.0015988894220382611
4.89	0.015998883847078888
4.9 	0.0034039526923384353
4.91	0.015257192763991321
4.92	0.029662878384975055
4.93	0.04405932874761397
4.94	0.05845188777825592
4.95	0.0728389704192354
4.96	0.08722029006560665
4.97	0.014863553556380731
4.98	0.0035185927966380945
4.99	0.0032189162973314373
5. 	0.014951078279180808
5.01	0.008077443177296612
5.02	0.010674337546442819
5.03	0.012314738566952919
5.04	0.021454777635263537
5.05	0.0008619622287638096
5.06	0.002220474073747533
5.07	0.014521338620045933
5.08	0.0031346350137909885
5.09	2.555637329922823e-05
5.1 	0.014425290071679146
5.11	0.02882399247959616
5.12	0.04322125706117089
5.13	0.057614625105344826
5.14	0.07200162080562063
5.15	0.08638144852680686
5.16	0.018319924830944655
5.17	0.01288986252972395
5.18	0.02728331549600701
5.19	0.0416694228416727
5.2 	0.012853868040227232
5.21	0.02725179958178899
5.22	0.04164800141034001
5.23	0.056041277788042486
5.24	0.07042528544014581
5.25	0.04613143596507807
5.26	0.023159878238586524
5.27	0.03754993678826522
5.28	0.05193193066208084
5.29	0.056818919737678435
5.3 	0.0711817292256441
5.31	0.08559816520421776
5.32	0.002249609041233138
5.33	0.01665243672487366
5.34	0.007495513824869005
5.35	0.0062776275470377094
5.36	0.020675139146453473
5.37	0.03508072303898939
5.38	0.04949326033738817
5.39	0.0639156310416498
5.4 	0.07835071515177428
5.41	0.09280139266776162
5.42	0.10727054358961183
5.43	0.12144861072180639
5.44	0.024929617797979697
5.45	0.03932962154012419
5.46	0.05373106902901589
5.47	0.06813684026465482
5.48	0.08254981524704094
5.49	0.09697287397617428
5.5 	0.11140889645205483
5.51	0.1258607626746826
5.52	0.1403313526440576
5.53	0.15441846524001784
5.54	0.00027037735546314734
5.55	0.014672268836234539
5.56	0.02907936716508499
5.57	0.035328698514289235
5.58	0.013306812592351778
5.59	0.0266160543051672
5.6 	0.0025898096221678006
5.61	0.014344853540737822
5.62	0.028758548149105466
5.63	0.04316231506847215
5.64	0.0575967318139252
5.65	0.02029302698595511
5.66	0.008821664246584895
5.67	0.02322563767072349
5.68	0.03762961727251684
5.69	0.05202879455317987
5.7 	0.06641120386450639
5.71	0.08075471244380955
5.72	0.024221161208667446
5.73	0.038616746781071125
5.74	0.04306329667103932
5.75	0.057448423964983834
5.76	0.0033143879705338024
5.77	0.005407880545199008
5.78	0.0010318970221453755
5.79	0.01154902611676073
5.8 	0.024502430300144255
5.81	0.038925262114215604
5.82	0.05332763520269228
5.83	0.06772650110347878
5.84	0.0415684347914209
5.85	0.014869613953433464
5.86	0.02928156319842003
5.87	0.043695860429901465
5.88	0.05810168743951072
5.89	0.025244868429818455
5.9 	0.03491937379348246
5.91	0.021838434429329846
5.92	0.027719046749567128
5.93	0.0041680451269451085
5.94	0.008114391760629266
5.95	0.011237263211774338
5.96	0.0025021713526516914
5.97	0.004213325195625554
5.98	0.0008137076598614141
5.99	0.000334413610073331
6. 	0.010799836686744734
6.01	0.018273193881188733
6.02	0.02245241727731115
6.03	0.03685244031527653
6.04	0.04280319328162253
6.05	0.02795457409566782
6.06	0.008566629709393639
6.07	0.008087681918300551
6.08	0.017606514093604506
6.09	0.022411519213173647
6.1 	0.0201847534296269
6.11	0.002229152085960064
6.12	0.00891017362042507
6.13	2.0234337878353492e-06
6.14	0.008015298136140745
6.15	0.022411596764143095
6.16	0.03680278707335133
6.17	0.02228910800095975
6.18	0.002632531039955167
6.19	0.011683495589895008
6.2 	0.026082596190200476
6.21	0.04048109054670951
6.22	0.022937581127463382
6.23	0.037339151854655084
6.24	0.022643115939908705
6.25	0.0370463594615853
6.26	0.024735850969486706
6.27	0.01774864829046779
6.28	0.01593106005202405
6.29	0.0016773671878138954
6.3 	0.01445313177836712
6.31	0.021638032160442418
6.32	0.02307685581363467
6.33	0.006135637489431556
6.34	0.01946690074496948
6.35	0.0002482649747082688
6.36	0.00019339029139880232
6.37	0.001682994788182109
6.38	0.003982430725753108
6.39	0.0012151065448257703
6.4 	0.013225740094059035
6.41	5.3922334844625846e-05
6.42	0.003932094234778654
6.43	0.0055386425196455955
6.44	0.014408471425169109
6.45	0.006609723877851803
6.46	0.0015193866357445377
6.47	0.011504009405278877
6.48	0.0259051065042033
6.49	0.04030897132417077
6.5 	0.0547184838651813
6.51	0.06913652412723488
6.52	0.00252453532144287
6.53	0.01513302018484038
6.54	0.00860558059279225
6.55	0.02144811498815623
6.56	0.024775722967308525
6.57	0.023850586592671096
6.58	0.02185629026092077
6.59	0.029702650366018917
6.6 	0.020970305845561976
6.61	0.0017316422070158067
6.62	0.013972966987704049
6.63	0.028373247484948624
6.64	0.04277552868757284
6.65	0.05718269059557669
6.66	0.07159761320896019
6.67	0.0860231765277233
6.68	0.069040855236605
6.69	0.0834532225288117
6.7 	0.001984354836288254
6.71	0.008773233065447267
6.72	0.0010633565800350238
6.73	0.008360256970772719
6.74	0.009354460869845923
6.75	0.0025048170907571755
6.76	0.016905158158379244
6.77	0.03130760445463207
6.78	0.045715035979515664
6.79	0.06013033273303002
6.8 	0.07455637471517514
6.81	0.08899604192595102
6.82	0.0005701240680410661
6.83	0.010753112687842417
6.84	0.01427628115274964
6.85	0.02867631854738711
6.86	0.04307786193996403
6.87	0.05748379133048041
6.88	0.07189698671893625
6.89	0.08632032810533155
6.9 	0.0006043272464117416
6.91	0.008289208820183273
6.92	0.02269823842516741
6.93	0.03711804864370255
6.94	0.05155151947578869
6.95	0.03174773886744142
6.96	0.046178765042187486
6.97	0.0606278980380236
6.98	0.07509801785494975
6.99	0.08959200449296595
7. 	0.020461385177853834
7.01	0.002214190500776511
7.02	0.0005045805863394755
7.03	0.0015403622384286507
7.04	0.015940539033014987
7.05	0.03034250713160531
7.06	0.044749146534199626
7.07	0.02293943861568167
7.08	0.006687196363934246
7.09	0.02109171665404589
7.1 	0.035503992358008295
7.11	0.049926903475821446
7.12	0.06436333000748536
7.13	0.07881615195300003
7.14	0.09328824931236544
7.15	0.10778250208558161
7.16	0.12230179027264855
7.17	0.13684899387356625
7.18	0.1514269928883347
7.19	0.00579496760699371
7.2 	0.020203508197893093
7.21	0.034625493514029326
7.22	0.04906380355540241
7.23	0.06352131832201234
7.24	0.07800091781385912
7.25	0.09250548203094275
7.26	0.10703789097326322
7.27	0.09705160503585897
7.28	0.11158585867843245
7.29	0.12615082303388025
7.3 	0.14074937810220237
7.31	0.1553844038833988
7.32	0.17005878037746955
7.33	0.1847753875844146
7.34	0.020180463087235347
7.35	0.0346199282354342
7.36	0.026161152559043672
7.37	0.04056584105482976
7.38	0.050706896732118104
7.39	0.05758770414686663
7.4 	0.041341772862570236
7.41	0.00012191728802692263
7.42	0.01452192251447311
7.43	0.028923378132558405
7.44	0.012068478297558744
7.45	0.026473945548136882
7.46	0.04088786909263006
7.47	0.04004063713160262
7.48	0.02028507935585436
7.49	0.03468618439901462
7.5 	0.04908981278261028
7.51	0.02409240221214753
7.52	0.013111768570893129
7.53	0.027514569467190206
7.54	0.04192202976899424
7.55	0.05633702947630524
7.56	0.0707624485891232
7.57	0.08520116710744811
7.58	0.09965606503128
7.59	0.11413002236061882
7.6 	0.1286259190954646
7.61	0.14314663523581736
7.62	0.15769505078167706
7.63	0.17227404573304372
7.64	0.18688650008991733
7.65	0.2015352938522979
7.66	0.21622330702018544
7.67	0.23095341959357993
7.68	0.24572851157248138
7.69	0.2605514629568898
7.7 	0.2754251537468052
7.71	0.2903524639422276
7.72	0.3053362735431569
7.73	0.042535039179487394
7.74	0.05702686004247032
7.75	0.07156799128923384
7.76	0.0306490120372464
7.77	0.004911578824407749
7.78	0.019329412716722033
7.79	0.0337726743629632
7.8 	0.048244243763131245
7.81	0.03386909700722929
7.82	0.048313965921891716
7.83	0.0627796639485063
7.84	4.849690768584622e-05
7.85	0.011740839963401146
7.86	0.0027020047220512725
7.87	0.017104658636474562
7.88	0.031513242778744094
7.89	0.04593063714885988
7.9 	0.0603597217468219
7.91	0.07480337657263017
7.92	0.06874303847219414
7.93	0.08317212874531633
7.94	0.09761236302827679
7.95	0.11206662132107552
7.96	0.1265377836237125
7.97	0.14102872993618776
7.98	0.15554234025850128
7.99	0.17008149459065305
8. 	0.04611649422912563
8.01	0.06056224469629398
8.02	0.035716640647726276
8.03	0.03724155935058743
8.04	0.006006459421171522
8.05	0.012262729861386705
8.06	0.012121929952904908
8.07	0.02652288545681617
8.08	0.015002595810710142
8.09	0.017218542238851945
8.1 	0.021404977329615087
8.11	0.03390455040346027
8.12	0.044943288424937
8.13	0.05298105619655686
8.14	0.039346932520502566
8.15	0.04717313628681403
8.16	0.009122618309298763
8.17	3.00362836330651e-07
8.18	0.010547212471274763
8.19	0.008588817932394454
8.2 	0.002656551697222647
8.21	0.010971216364189441
8.22	0.01805302774364632
8.23	0.032454907271723996
8.24	0.046861002736527047


==> Data/kf_data/range_est.txt <==
0. 	nan
0.01	35.65
0.02	35.63499
0.03	35.619980000000005
0.04	35.60497000000001
0.05	35.58996000000001
0.06	35.574950000000015
0.07	35.606743199699835
0.08	35.591096033654104
0.09	35.57544886760837
0.1 	35.50569903299434
0.11	35.41987545375452
0.12	35.352887828325905
0.13	35.28873375027467
0.14	35.27474059392963
0.15	35.23276402822313
0.16	35.21853244922269
0.17	35.204300870222255
0.18	35.1168441584543
0.19	35.068206599392695
0.2 	35.04014247998615
0.21	35.005351576618956
0.22	34.95927332577858
0.23	34.92260911931182
0.24	34.907534731221354
0.25	34.942237657143714
0.26	34.94047152176774
0.27	34.907894549287555
0.28	34.944286831852
0.29	34.928339212135384
0.3 	34.91239159241877
0.31	34.84536058653926
0.32	34.85515308539321
0.33	34.861925080521324
0.34	34.825484000871306
0.35	34.78601440033147
0.36	34.808582269917004
0.37	34.751070476260615
0.38	34.734999999558354
0.39	34.71847885188932
0.4 	34.707696040038655
0.41	34.6734121994724
0.42	34.657579836332815
0.43	34.5882770347324
0.44	34.57293765576125
0.45	34.51736439814972
0.46	34.456858320077245
0.47	34.49063983727585
0.48	34.43066794480319
0.49	34.45630160095827
0.5 	34.45939699240723
0.51	34.46937256533298
0.52	34.43051733217889
0.53	34.376494946713876
0.54	34.395472871898555
0.55	34.39873094515947
0.56	34.39158936698275
0.57	34.34144189630373
0.58	34.35925343180672
0.59	34.32203465509218
0.6 	34.27560238018371
0.61	34.29679058069811
0.62	34.30536190509559
0.63	34.263605807763206
0.64	34.21834726107759
0.65	34.18752316924385
0.66	34.19108947671172
0.67	34.20693320491434
0.68	34.21350717446072
0.69	34.18980263467992
0.7 	34.17533452407932
0.71	34.160866413478715
0.72	34.19187290138123
0.73	34.15693687440401
0.74	34.12406228612961
0.75	34.09177036698055
0.76	34.04692080092056
0.77	33.98823649055155
0.78	33.973976373947
0.79	33.97353801859045
0.8 	33.90327002557756
0.81	33.92129666517039
0.82	33.939191026215745
0.83	33.95143333569856
0.84	33.938019864213565
0.85	33.88819380460969
0.86	33.919179926460934
0.87	33.90612182753977
0.88	33.89306372861861
0.89	33.88000562969744
0.9 	33.86694753077628
0.91	33.901920835258046
0.92	33.90865849404234
0.93	33.9235934400546
0.94	33.94029110657544
0.95	33.948161284290514
0.96	33.967357104085494
0.97	33.94342343184232
0.98	33.916861543855205
0.99	33.88607039740822
1. 	33.844516645730174
1.01	33.796752592424944
1.02	33.74426261122497
1.03	33.68998563262678
1.04	33.64479697311707
1.05	33.66227633173189
1.06	33.63835509541344
1.07	33.62788666112862
1.08	33.6173136316543
1.09	33.635933832034546
1.1 	33.626261966791375
1.11	33.63721688515094
1.12	33.61423827403194
1.13	33.60490389754042
1.14	33.595569521048894
1.15	33.611539888051766
1.16	33.6069936993228
1.17	33.59815862938709
1.18	33.58929183081532
1.19	33.58044852111569
1.2 	33.57161802258152
1.21	33.56289813989112
1.22	33.55488552651257
1.23	33.51777070122228
1.24	33.51041153439697
1.25	33.50313908842568
1.26	33.49602959789196
1.27	33.489086497088465
1.28	33.48264319170326
1.29	33.47619988631806
1.3 	33.46943199736705
1.31	33.463263502129514
1.32	33.457095006891976
1.33	33.3727602214139
1.34	33.38883806561787
1.35	33.382136213513355
1.36	33.37543436140884
1.37	33.36873250930433
1.38	33.36203065719982
1.39	33.355328805095304
1.4 	33.34862695299079
1.41	33.34192510088628
1.42	33.335223248781766
1.43	33.40282309561828
1.44	33.396463001691934
1.45	33.39010290776559
1.46	33.38374281383924
1.47	33.2873566611971
1.48	33.30162831779035
1.49	33.23810455378441
1.5 	33.29286244037487
1.51	33.27248916855853
1.52	33.27684538688468
1.53	33.2859464775391
1.54	33.297469488566584
1.55	33.27309815001027
1.56	33.28019650270927
1.57	33.277892670821444
1.58	33.30081411312238
1.59	33.32365814240374
1.6 	33.2692350743909
1.61	33.30634519278092
1.62	33.35449169541008
1.63	33.37603236073277
1.64	33.406321156848584
1.65	33.44874785619867
1.66	33.497228284890184
1.67	33.49835625533568
1.68	33.520534305534795
1.69	33.52108330744286
1.7 	33.585178321138635
1.71	33.586783435984174
1.72	33.5520576835702
1.73	33.55305075245787
1.74	33.55352574645762
1.75	33.51255582286694
1.76	33.57861312720335
1.77	33.60360631405195
1.78	33.62986752228529
1.79	33.633224594532344
1.8 	33.70048501266032
1.81	33.720838187786654
1.82	33.72495146828086
1.83	33.75076722502141
1.84	33.78731126623169
1.85	33.82566225555535
1.86	33.87989316581956
1.87	33.93383131988141
1.88	34.00739411512665
1.89	34.06335811750503
1.9 	34.11514387710618
1.91	34.121640069995586
1.92	34.12733190357068
1.93	34.18413169744208
1.94	34.2148472228897
1.95	34.25101278610452
1.96	34.248427773981184
1.97	34.26522948028591
1.98	34.29083936536414
1.99	34.268805313927416
2. 	34.32249807994844
2.01	34.31986872111837
2.02	34.325419712816576
2.03	34.31476057264627
2.04	34.36437867145331
2.05	34.39795011013092
2.06	34.4488671414225
2.07	34.41293543522719
2.08	34.366916528764314
2.09	34.32821626030555
2.1 	34.36437353285405
2.11	34.37789353418083
2.12	34.3914135355076
2.13	34.37722923787397
2.14	34.32421179960399
2.15	34.38533282991975
2.16	34.377464280257996
2.17	34.39232806974448
2.18	34.40719185923096
2.19	34.379421731204886
2.2 	34.42716426396425
2.21	34.4515710230202
2.22	34.424166332266196
2.23	34.446917974493054
2.24	34.4182356555573
2.25	34.40495068870508
2.26	34.4423802286008
2.27	34.45775420862066
2.28	34.42945057632721
2.29	34.47237592740589
2.3 	34.487106064386104
2.31	34.50183620136632
2.32	34.51656633834653
2.33	34.53129647532674
2.34	34.611272140803315
2.35	34.61318807480728
2.36	34.651781451195426
2.37	34.671924186634904
2.38	34.64981414407633
2.39	34.62663914607173
2.4 	34.617435742261335
2.41	34.63244552991894
2.42	34.647455317576544
2.43	34.64472118165762
2.44	34.674735182650316
2.45	34.657233392442976
2.46	34.6977533628436
2.47	34.68223754652804
2.48	34.72783438953218
2.49	34.7734445125226
2.5 	34.81986418998763
2.51	34.813590493884135
2.52	34.84075975260442
2.53	34.86723059336185
2.54	34.895478512158355
2.55	34.931742011400594
2.56	34.972316017715585
2.57	34.98955596909901
2.58	35.075650880722115
2.59	35.092747359419874
2.6 	35.04871073104042
2.61	35.02454915477833
2.62	35.06616500763849
2.63	35.05486678360221
2.64	35.100906324474806
2.65	35.14767379223775
2.66	35.16356249176473
2.67	35.17945119129171
2.68	35.21230110320774
2.69	35.22778246258565
2.7 	35.24326382196356
2.71	35.25874518134147
2.72	35.274226540719376
2.73	35.289707900097284
2.74	35.30518925947519
2.75	35.3206706188531
2.76	35.33615197823101
2.77	35.35163333760892
2.78	35.367114696986825
2.79	35.38259605636473
2.8 	35.39807741574264
2.81	35.41355877512055
2.82	35.42904013449846
2.83	35.444521493876366
2.84	35.460002853254274
2.85	35.47548421263218
2.86	35.49096557201009
2.87	35.506446931388
2.88	35.521928290765906
2.89	35.537409650143815
2.9 	35.55289100952172
2.91	35.63411214555754
2.92	35.70585955093519
2.93	35.71932453435493
2.94	35.73278951777468
2.95	35.74625450119442
2.96	35.759719484614166
2.97	35.77318446803391
2.98	35.786649451453656
2.99	35.8001144348734
3. 	35.813579418293145
3.01	35.82704440171289
3.02	35.840509385132634
3.03	35.85397436855238
3.04	35.86743935197212
3.05	35.88090433539187
3.06	35.89436931881161
3.07	35.90783430223136
3.08	35.9212992856511
3.09	35.93476426907085
3.1 	35.94822925249059
3.11	35.961694235910336
3.12	35.97515921933008
3.13	35.988624202749826
3.14	36.00208918616957
3.15	36.015554169589315
3.16	36.02901915300906
3.17	36.042484136428804
3.18	36.05594911984855
3.19	36.069414103268294
3.2 	36.08287908668804
3.21	36.09634407010778
3.22	36.10980905352753
3.23	36.12327403694727
3.24	36.13673902036702
3.25	36.15020400378676
3.26	36.163668987206506
3.27	36.17713397062625
3.28	36.190598954045996
3.29	36.20406393746574
3.3 	36.217528920885485
3.31	36.23099390430523
3.32	36.244458887724974
3.33	36.25792387114472
3.34	36.271388854564464
3.35	36.28485383798421
3.36	36.29831882140395
3.37	36.3117838048237
3.38	36.32524878824344
3.39	36.33871377166319
3.4 	36.35217875508293
3.41	36.365643738502676
3.42	36.13215126059367
3.43	36.143889757876316
3.44	36.15562825515896
3.45	36.1673667524416
3.46	36.179105249724245
3.47	36.19084374700689
3.48	36.20258224428953
3.49	36.21432074157217
3.5 	36.226059238854816
3.51	36.23779773613746
3.52	36.054359058795214
3.53	35.97109208623783
3.54	36.01255117036784
3.55	36.03882432561156
3.56	36.023554904773356
3.57	36.00746467837389
3.58	36.0136892545639
3.59	36.01991383075391
3.6 	36.04323123366116
3.61	36.062475069136326
3.62	36.06726261156225
3.63	36.07205015398817
3.64	36.127996808936494
3.65	36.05724617460757
3.66	36.06029310285707
3.67	35.990593414966625
3.68	36.02626281577219
3.69	36.05828810847258
3.7 	36.07644123773924
3.71	36.05355180733313
3.72	36.07032324279575
3.73	36.10173985786129
3.74	36.09902496854989
3.75	36.13414785780183
3.76	36.146668063693006
3.77	36.1181632862616
3.78	36.06233466575974
3.79	36.003291977963784
3.8 	36.03739065519079
3.81	36.01711737083397
3.82	35.97521902951404
3.83	35.939319678214076
3.84	35.9138683747136
3.85	35.904001060239864
3.86	35.9289364898183
3.87	35.91855922100598
3.88	35.944274704884236
3.89	35.906778803300554
3.9 	35.82162044008544
3.91	35.75330718148602
3.92	35.687583634306435
3.93	35.69152664053515
3.94	35.702027902683845
3.95	35.705210915780576
3.96	35.6390775577855
3.97	35.58228423927776
3.98	35.53136269822242
3.99	35.47866324159113
4. 	35.42447938812129
4.01	35.37257539295181
4.02	35.29413709424939
4.03	35.30417458015011
4.04	35.29064627953197
4.05	35.23244738492145
4.06	35.19465021730907
4.07	35.1686146099238
4.08	35.15479209420916
4.09	35.091692973213895
4.1 	35.07751491714242
4.11	35.06333686107095
4.12	35.04915880499948
4.13	34.9893589576883
4.14	34.94677496355115
4.15	34.97218021739854
4.16	34.91909489457108
4.17	34.932784214352594
4.18	34.94470629941728
4.19	34.91488688120343
4.2 	34.888244389257146
4.21	34.84689277352023
4.22	34.841075131667566
4.23	34.85896997771111
4.24	34.82150330850378
4.25	34.84429712446251
4.26	34.80113828270264
4.27	34.79065687645707
4.28	34.78267425510543
4.29	34.79114906072154
4.3 	34.76603376995241
4.31	34.7229782640987
4.32	34.728697346941225
4.33	34.69868925546495
4.34	34.66482670046146
4.35	34.686666497283134
4.36	34.63346665218258
4.37	34.61451841658301
4.38	34.583286414990674
4.39	34.55270023829333
4.4 	34.509435636308275
4.41	34.457907881714604
4.42	34.417825669330945
4.43	34.4244927885038
4.44	34.374424460152106
4.45	34.32541811155233
4.46	34.27559438072381
4.47	34.2762157153938
4.48	34.26254550476482
4.49	34.206373533477844
4.5 	34.2168483412225
4.51	34.22242046392009
4.52	34.21651238147375
4.53	34.171137746453496
4.54	34.15104392512567
4.55	34.130950103797844
4.56	34.12566575712189
4.57	34.10616052302368
4.58	34.057938862364225
4.59	34.06258407382639
4.6 	34.06234934796916
4.61	34.01832316747341
4.62	33.977893438654625
4.63	33.93399372479077
4.64	33.916463875306114
4.65	33.89834919344653
4.66	33.88005488023483
4.67	33.86159010948357
4.68	33.84296110039412
4.69	33.792414530644564
4.7 	33.788600141213884
4.71	33.791183190123334
4.72	33.81941495764385
4.73	33.764629736502485
4.74	33.765722880201025
4.75	33.79183268080056
4.76	33.797216424938675
4.77	33.742666963138575
4.78	33.75465326455444
4.79	33.77494606522408
4.8 	33.792248274195046
4.81	33.74960605325866
4.82	33.69358128165017
4.83	33.71770301241061
4.84	33.68952699836174
4.85	33.64316791358243
4.86	33.626392517085826
4.87	33.59482310832618
4.88	33.5325171994579
4.89	33.51532666283938
4.9 	33.51547210830602
4.91	33.50781099652107
4.92	33.49176392015874
4.93	33.47522357132483
4.94	33.45862072337334
4.95	33.44198263277373
4.96	33.425315554072064
4.97	33.47570717849109
4.98	33.48401125586805
4.99	33.4959229628118
5. 	33.46642615766718
5.01	33.41210415713581
5.02	33.36829891463553
5.03	33.39909606260628
5.04	33.408683081704645
5.05	33.39400516202071
5.06	33.35786584728185
5.07	33.35799679700435
5.08	33.313126251633946
5.09	33.30200000060056
5.1 	33.29083845039653
5.11	33.2795677698886
5.12	33.26822512888893
5.13	33.256830704430094
5.14	33.24540865681862
5.15	33.23400513300039
5.16	33.29107139037948
5.17	33.22774623292219
5.18	33.21769893887718
5.19	33.20747450409332
5.2 	33.25459595308493
5.21	33.244758407166515
5.22	33.234880143251075
5.23	33.224905668750836
5.24	33.21501608799951
5.25	33.1499709944392
5.26	33.082933392853086
5.27	33.07307891243088
5.28	33.063067124945526
5.29	33.093270408650255
5.3 	33.08344664152904
5.31	33.07561754351927
5.32	32.99474668995471
5.33	32.98730632886212
5.34	33.03264565381487
5.35	32.98506038356219
5.36	32.97723837842442
5.37	32.970016196003776
5.38	32.962794013583135
5.39	32.955571831162494
5.4 	32.94834964874185
5.41	32.94112746632121
5.42	32.93390528390057
5.43	32.92618639775862
5.44	33.001405308108126
5.45	32.99519366414245
5.46	32.98898202017677
5.47	32.98277037621109
5.48	32.976558732245415
5.49	32.97034708827974
5.5 	32.96413544431406
5.51	32.95792380034838
5.52	32.951712156382705
5.53	32.948260736948775
5.54	32.9934018581259
5.55	32.98841265058884
5.56	32.983423443051784
5.57	33.001268838414006
5.58	32.95031030856056
5.59	32.952907190904924
5.6 	32.99296910326452
5.61	32.963433895156356
5.62	32.96043761669039
5.63	32.95357083710881
5.64	32.94983052949293
5.65	33.00034851597538
5.66	33.02612547792625
5.67	33.02295321920554
5.68	33.01886307859707
5.69	33.014279042330934
5.7 	33.00990943358598
5.71	33.00527320137774
5.72	33.05790152460081
5.73	33.05304591936368
5.74	33.07671870184992
5.75	33.07103559289308
5.76	33.13208614700715
5.77	33.188138531873406
5.78	33.227870731500246
5.79	33.19414235460059
5.8 	33.20221464025174
5.81	33.199286601240296
5.82	33.19599203667686
5.83	33.19185789437189
5.84	33.23223943403067
5.85	33.27753467538577
5.86	33.272907732588614
5.87	33.267224627842225
5.88	33.260469045715084
5.89	33.29856800815872
5.9 	33.301852555519375
5.91	33.317245124953295
5.92	33.26641755347664
5.93	33.28673357329947
5.94	33.32818863145405
5.95	33.33294089263776
5.96	33.35301749780846
5.97	33.32188719437678
5.98	33.303205958369304
5.99	33.324095099464245
6. 	33.335575931713166
6.01	33.349764079076046
6.02	33.36674257978834
6.03	33.365131624159005
6.04	33.32499556769419
6.05	33.35336219575972
6.06	33.38754639726518
6.07	33.43992563901151
6.08	33.46914272060993
6.09	33.500432671088014
6.1 	33.53497479209019
6.11	33.58597302513826
6.12	33.62936939423404
6.13	33.68342398657807
6.14	33.757286053942735
6.15	33.75594228867626
6.16	33.75278930305952
6.17	33.788149761604295
6.18	33.811644680426824
6.19	33.77866681992072
6.2 	33.78024804650121
6.21	33.780636092741325
6.22	33.74154100867987
6.23	33.742729916061954
6.24	33.70348004182831
6.25	33.704138698274846
6.26	33.73806391668853
6.27	33.77192840151297
6.28	33.814341551073944
6.29	33.85067322965937
6.3 	33.8655640768261
6.31	33.8883432280375
6.32	33.84583848012722
6.33	33.87855909097153
6.34	33.890025765022315
6.35	33.93508263497399
6.36	33.96852596022467
6.37	33.951416629910085
6.38	33.98822223094451
6.39	34.031612931563814
6.4 	34.05683318687727
6.41	34.10753672851822
6.42	34.08555747940831
6.43	34.12849258641654
6.44	34.158975749629974
6.45	34.20542052673517
6.46	34.2575080833616
6.47	34.29495394668033
6.48	34.307099224282986
6.49	34.31924450188564
6.5 	34.3313897794883
6.51	34.34353505709095
6.52	34.424438447374065
6.53	34.38715002999301
6.54	34.429260578511624
6.55	34.44872439032042
6.56	34.43873293894913
6.57	34.48032182578946
6.58	34.52309710125451
6.59	34.501465228962275
6.6 	34.551150527567046
6.61	34.62315034580093
6.62	34.60270073494987
6.63	34.618793123730825
6.64	34.63488551251178
6.65	34.650977901292734
6.66	34.66707029007369
6.67	34.68316267885464
6.68	34.644646812398896
6.69	34.660055365282275
6.7 	34.704094398960024
6.71	34.69902921820493
6.72	34.705149610842724
6.73	34.703265039280886
6.74	34.751847951724066
6.75	34.730316045551625
6.76	34.744058918825445
6.77	34.757801792099265
6.78	34.771544665373085
6.79	34.785287538646905
6.8 	34.799030411920725
6.81	34.812773285194545
6.82	34.826999961417854
6.83	34.82797709551057
6.84	34.868902880858556
6.85	34.881970979547106
6.86	34.895039078235655
6.87	34.908107176924204
6.88	34.921175275612754
6.89	34.9342433743013
6.9 	34.977429119235914
6.91	34.968625440869346
6.92	34.98135776098881
6.93	34.99409008110827
6.94	35.00682240122773
6.95	34.98136193007873
6.96	34.99440990623627
6.97	35.007457882393815
6.98	35.02050585855136
6.99	35.033553834708904
7. 	34.97802272487484
7.01	34.91739158814556
7.02	34.89292373918004
7.03	34.8739764853329
7.04	34.88549525006467
7.05	34.89701401479644
7.06	34.90853277952821
7.07	34.967211940557945
7.08	34.95131835381091
7.09	34.96342628276005
7.1 	34.97553421170918
7.11	34.987642140658316
7.12	34.99975006960745
7.13	35.011857998556586
7.14	35.02396592750572
7.15	35.036073856454856
7.16	35.04818178540399
7.17	35.060289714353125
7.18	35.07239764330226
7.19	35.04320071300961
7.2 	35.05597959001188
7.21	35.06875846701415
7.22	35.08153734401642
7.23	35.09431622101869
7.24	35.107095098020956
7.25	35.119873975023225
7.26	35.132652852025494
7.27	35.17029161179293
7.28	35.182378234388686
7.29	35.19446485698444
7.3 	35.20655147958019
7.31	35.218638102175944
7.32	35.2307247247717
7.33	35.24281134736745
7.34	35.25399977202413
7.35	35.264960945400375
7.36	35.29387524784937
7.37	35.30457917286681
7.38	35.325567332677885
7.39	35.34960190275738
7.4 	35.385195433425835
7.41	35.43862933722075
7.42	35.44836214234703
7.43	35.458094947473306
7.44	35.5146640763659
7.45	35.524139854355255
7.46	35.53361563234461
7.47	35.577342782277675
7.48	35.629081489645394
7.49	35.637348669108135
7.5 	35.64561584857088
7.51	35.73970933204291
7.52	35.8122273292438
7.53	35.81963206298218
7.54	35.82703679672056
7.55	35.834441530458946
7.56	35.84184626419733
7.57	35.84925099793571
7.58	35.856655731674095
7.59	35.86406046541248
7.6 	35.87146519915086
7.61	35.878869932889245
7.62	35.88627466662763
7.63	35.89367940036601
7.64	35.901084134104394
7.65	35.90848886784278
7.66	35.91589360158116
7.67	35.923298335319544
7.68	35.93070306905793
7.69	35.93810780279631
7.7 	35.94551253653469
7.71	35.952917270273076
7.72	35.96032200401146
7.73	36.08623973048231
7.74	36.09329174307663
7.75	36.10034375567094
7.76	36.01284622194525
7.77	35.96719879245375
7.78	35.97282813331227
7.79	35.97845747417079
7.8 	35.98408681502931
7.81	35.9491537939989
7.82	35.95408053644781
7.83	35.95900727889672
7.84	35.89226526585928
7.85	35.95056387213043
7.86	35.90771405525634
7.87	35.90991595570268
7.88	35.91211785614902
7.89	35.914319756595354
7.9 	35.91652165704169
7.91	35.91872355748803
7.92	35.888324586026975
7.93	35.88971479842896
7.94	35.89110501083095
7.95	35.892495223232935
7.96	35.89388543563492
7.97	35.89527564803691
7.98	35.896665860438894
7.99	35.89805607284088
8. 	35.823333579589175
8.01	35.82393197640101
8.02	35.75348145205826
8.03	35.78263645836496
8.04	35.77207580380445
8.05	35.78522341780566
8.06	35.8063313787638
8.07	35.80361202560439
8.08	35.83506660040349
8.09	35.78061848612037
8.1 	35.743992155089465
8.11	35.72642496727371
8.12	35.705419884986384
8.13	35.67949665457677
8.14	35.63777023302191
8.15	35.60522897413252
8.16	35.55071406443102
8.17	35.48897333434463
8.18	35.439966043443704
8.19	35.35866228574862
8.2 	35.28134181999568
8.21	35.31851667048151
8.22	35.33825729820404
8.23	35.32449649496654
8.24	35.310735691729036


==> Data/kf_data/timestamps.txt <==
0.0
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.08
0.09
0.1 
0.11
0.12
0.13
0.14
0.15
0.16
0.17
0.18
0.19
0.2 
0.21
0.22
0.23
0.24
0.25
0.26
0.27
0.28
0.29
0.3 
0.31
0.32
0.33
0.34
0.35
0.36
0.37
0.38
0.39
0.4 
0.41
0.42
0.43
0.44
0.45
0.46
0.47
0.48
0.49
0.5 
0.51
0.52
0.53
0.54
0.55
0.56
0.57
0.58
0.59
0.6 
0.61
0.62
0.63
0.64
0.65
0.66
0.67
0.68
0.69
0.7 
0.71
0.72
0.73
0.74
0.75
0.76
0.77
0.78
0.79
0.8 
0.81
0.82
0.83
0.84
0.85
0.86
0.87
0.88
0.89
0.9 
0.91
0.92
0.93
0.94
0.95
0.96
0.97
0.98
0.99
1. 
1.01
1.02
1.03
1.04
1.05
1.06
1.07
1.08
1.09
1.1 
1.11
1.12
1.13
1.14
1.15
1.16
1.17
1.18
1.19
1.2 
1.21
1.22
1.23
1.24
1.25
1.26
1.27
1.28
1.29
1.3 
1.31
1.32
1.33
1.34
1.35
1.36
1.37
1.38
1.39
1.4 
1.41
1.42
1.43
1.44
1.45
1.46
1.47
1.48
1.49
1.5 
1.51
1.52
1.53
1.54
1.55
1.56
1.57
1.58
1.59
1.6 
1.61
1.62
1.63
1.64
1.65
1.66
1.67
1.68
1.69
1.7 
1.71
1.72
1.73
1.74
1.75
1.76
1.77
1.78
1.79
1.8 
1.81
1.82
1.83
1.84
1.85
1.86
1.87
1.88
1.89
1.9 
1.91
1.92
1.93
1.94
1.95
1.96
1.97
1.98
1.99
2. 
2.01
2.02
2.03
2.04
2.05
2.06
2.07
2.08
2.09
2.1 
2.11
2.12
2.13
2.14
2.15
2.16
2.17
2.18
2.19
2.2 
2.21
2.22
2.23
2.24
2.25
2.26
2.27
2.28
2.29
2.3 
2.31
2.32
2.33
2.34
2.35
2.36
2.37
2.38
2.39
2.4 
2.41
2.42
2.43
2.44
2.45
2.46
2.47
2.48
2.49
2.5 
2.51
2.52
2.53
2.54
2.55
2.56
2.57
2.58
2.59
2.6 
2.61
2.62
2.63
2.64
2.65
2.66
2.67
2.68
2.69
2.7 
2.71
2.72
2.73
2.74
2.75
2.76
2.77
2.78
2.79
2.8 
2.81
2.82
2.83
2.84
2.85
2.86
2.87
2.88
2.89
2.9 
2.91
2.92
2.93
2.94
2.95
2.96
2.97
2.98
2.99
3. 
3.01
3.02
3.03
3.04
3.05
3.06
3.07
3.08
3.09
3.1 
3.11
3.12
3.13
3.14
3.15
3.16
3.17
3.18
3.19
3.2 
3.21
3.22
3.23
3.24
3.25
3.26
3.27
3.28
3.29
3.3 
3.31
3.32
3.33
3.34
3.35
3.36
3.37
3.38
3.39
3.4 
3.41
3.42
3.43
3.44
3.45
3.46
3.47
3.48
3.49
3.5 
3.51
3.52
3.53
3.54
3.55
3.56
3.57
3.58
3.59
3.6 
3.61
3.62
3.63
3.64
3.65
3.66
3.67
3.68
3.69
3.7 
3.71
3.72
3.73
3.74
3.75
3.76
3.77
3.78
3.79
3.8 
3.81
3.82
3.83
3.84
3.85
3.86
3.87
3.88
3.89
3.9 
3.91
3.92
3.93
3.94
3.95
3.96
3.97
3.98
3.99
4. 
4.01
4.02
4.03
4.04
4.05
4.06
4.07
4.08
4.09
4.1 
4.11
4.12
4.13
4.14
4.15
4.16
4.17
4.18
4.19
4.2 
4.21
4.22
4.23
4.24
4.25
4.26
4.27
4.28
4.29
4.3 
4.31
4.32
4.33
4.34
4.35
4.36
4.37
4.38
4.39
4.4 
4.41
4.42
4.43
4.44
4.45
4.46
4.47
4.48
4.49
4.5 
4.51
4.52
4.53
4.54
4.55
4.56
4.57
4.58
4.59
4.6 
4.61
4.62
4.63
4.64
4.65
4.66
4.67
4.68
4.69
4.7 
4.71
4.72
4.73
4.74
4.75
4.76
4.77
4.78
4.79
4.8 
4.81
4.82
4.83
4.84
4.85
4.86
4.87
4.88
4.89
4.9 
4.91
4.92
4.93
4.94
4.95
4.96
4.97
4.98
4.99
5. 
5.01
5.02
5.03
5.04
5.05
5.06
5.07
5.08
5.09
5.1 
5.11
5.12
5.13
5.14
5.15
5.16
5.17
5.18
5.19
5.2 
5.21
5.22
5.23
5.24
5.25
5.26
5.27
5.28
5.29
5.3 
5.31
5.32
5.33
5.34
5.35
5.36
5.37
5.38
5.39
5.4 
5.41
5.42
5.43
5.44
5.45
5.46
5.47
5.48
5.49
5.5 
5.51
5.52
5.53
5.54
5.55
5.56
5.57
5.58
5.59
5.6 
5.61
5.62
5.63
5.64
5.65
5.66
5.67
5.68
5.69
5.7 
5.71
5.72
5.73
5.74
5.75
5.76
5.77
5.78
5.79
5.8 
5.81
5.82
5.83
5.84
5.85
5.86
5.87
5.88
5.89
5.9 
5.91
5.92
5.93
5.94
5.95
5.96
5.97
5.98
5.99
6. 
6.01
6.02
6.03
6.04
6.05
6.06
6.07
6.08
6.09
6.1 
6.11
6.12
6.13
6.14
6.15
6.16
6.17
6.18
6.19
6.2 
6.21
6.22
6.23
6.24
6.25
6.26
6.27
6.28
6.29
6.3 
6.31
6.32
6.33
6.34
6.35
6.36
6.37
6.38
6.39
6.4 
6.41
6.42
6.43
6.44
6.45
6.46
6.47
6.48
6.49
6.5 
6.51
6.52
6.53
6.54
6.55
6.56
6.57
6.58
6.59
6.6 
6.61
6.62
6.63
6.64
6.65
6.66
6.67
6.68
6.69
6.7 
6.71
6.72
6.73
6.74
6.75
6.76
6.77
6.78
6.79
6.8 
6.81
6.82
6.83
6.84
6.85
6.86
6.87
6.88
6.89
6.9 
6.91
6.92
6.93
6.94
6.95
6.96
6.97
6.98
6.99
7. 
7.01
7.02
7.03
7.04
7.05
7.06
7.07
7.08
7.09
7.1 
7.11
7.12
7.13
7.14
7.15
7.16
7.17
7.18
7.19
7.2 
7.21
7.22
7.23
7.24
7.25
7.26
7.27
7.28
7.29
7.3 
7.31
7.32
7.33
7.34
7.35
7.36
7.37
7.38
7.39
7.4 
7.41
7.42
7.43
7.44
7.45
7.46
7.47
7.48
7.49
7.5 
7.51
7.52
7.53
7.54
7.55
7.56
7.57
7.58
7.59
7.6 
7.61
7.62
7.63
7.64
7.65
7.66
7.67
7.68
7.69
7.7 
7.71
7.72
7.73
7.74
7.75
7.76
7.77
7.78
7.79
7.8 
7.81
7.82
7.83
7.84
7.85
7.86
7.87
7.88
7.89
7.9 
7.91
7.92
7.93
7.94
7.95
7.96
7.97
7.98
7.99
8. 
8.01
8.02
8.03
8.04
8.05
8.06
8.07
8.08
8.09
8.1 
8.11
8.12
8.13
8.14
8.15
8.16
8.17
8.18
8.19
8.2 
8.21
8.22
8.23
8.24

==> Data/kf_roc/kf_roc_100ms.txt <==
0.0	0.0	0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.4227941176470588	 0.20859671302149177
 0.0	 0.46568627450980393	 0.2528445006321112
 0.0	 0.49754901960784315	 0.27560050568900124
 0.0	 0.5122549019607843	 0.2945638432364096
 0.0	 0.5245098039215687	 0.30467762326169406
 0.0	 0.5306372549019608	 0.30720606826801516
 0.0	 0.5931372549019608	 0.37673830594184576
 0.00025056376847907793	 0.616421568627451	 0.3868520859671302
 0.00025056376847907793	 0.633578431372549	 0.3944374209860936
 0.00025056376847907793	 0.6421568627450981	 0.40328697850821743
 0.00025056376847907793	 0.6458333333333334	 0.4083438685208597
 0.014783262340265597	 0.6911764705882353	 0.4778761061946903
 0.020295665246805313	 0.7046568627450981	 0.5018963337547409
 0.023803558005512402	 0.7132352941176471	 0.5170670037926675
 0.02781257830117765	 0.7144607843137255	 0.5195954487989887
 0.0340766725131546	 0.7144607843137255	 0.5233881163084703
 0.04610373340015034	 0.7144607843137255	 0.5322376738305942
 0.08368829867201202	 0.7438725490196079	 0.5967130214917825
 0.0897018291155099	 0.7573529411764706	 0.6042983565107459
 0.0942119769481333	 0.7598039215686274	 0.6042983565107459
 0.10598847406664996	 0.7622549019607843	 0.6144121365360303
 0.12077173640691556	 0.7622549019607843	 0.6156763590391909
 0.19894763217238787	 0.7732843137254902	 0.6460176991150443
 0.2169882235028815	 0.7769607843137255	 0.6472819216182049
 0.24354798296166374	 0.7769607843137255	 0.6523388116308471
 0.270107742420446	 0.7769607843137255	 0.6548672566371682
 0.32297669756953146	 0.7769607843137255	 0.6561314791403287
 0.3573039338511651	 0.7769607843137255	 0.6561314791403287
 0.9218241042345277	 0.8223039215686274	 0.7130214917825537
 0.9240791781508394	 0.8223039215686274	 0.7130214917825537
 0.9240791781508394	 0.8223039215686274	 0.7142857142857143
 0.9268353796041092	 0.8223039215686274	 0.7142857142857143
 0.9288398897519419	 0.8223039215686274	 0.7142857142857143
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621
 0.9669255825607617	 0.8321078431372549	 0.7319848293299621


==> Data/kf_roc/kf_roc_300ms.txt <==

0.0	0.0	0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.44783715012722647	 0.10775295663600526
 0.0	 0.5229007633587787	 0.290407358738502
 0.0  0.5699745547073791	 0.36136662286465177
 0.0	 0.6068702290076335	 0.3797634691195795
 0.0	 0.678117048346056	 0.3823915900131406
 0.0	 0.678117048346056	 0.4073587385019711
 0.0	 0.6793893129770993	 0.41392904073587383
 0.0	 0.693384223918575	 0.48620236530880423
 0.0	 0.6984732824427481	 0.5032851511169514
 0.0	 0.7366412213740458	 0.5282522996057819
 0.0	 0.7493638676844784	 0.5348226018396847
 0.0	 0.7493638676844784	 0.5703022339027596
 0.0	 0.7506361323155216	 0.5716162943495401
 0.000000000000000001 0.7531806615776081	 0.5716162943495401
 0.003001748178980229	 0.8486005089058524	 0.6885676741130092
 0.003121748178980229	 0.8778625954198473	 0.7017082785808147
 0.003121748178980229	 0.8804071246819338	 0.7109067017082786
 0.004162330905306972	 0.8804071246819338	 0.7201051248357424
 0.004162330905306972	 0.8893129770992366	 0.7201051248357424
 0.006243496357960458	 0.8893129770992366	 0.7201051248357424
 0.015608740894901144	 0.8893129770992366	 0.7201051248357424
 0.04162330905306972	 0.9083969465648855	 0.7634691195795007
 0.05723204994797086	 0.9096692111959288	 0.7752956636005256
 0.06763787721123829	 0.9134860050890585	 0.7779237844940867
 0.07596253902185224	 0.9134860050890585	 0.7818659658344284
 0.09469302809573361	 0.9198473282442748	 0.7818659658344284
 0.11446409989594172	 0.9198473282442748	 0.7884362680683311
 0.14984391259105098	 0.9198473282442748	 0.7884362680683311
 0.27055150884495316	 0.9198473282442748	 0.8554533508541393
 0.3090530697190427	 0.9223918575063613	 0.8554533508541393
 0.3381893860561915	 0.9223918575063613	 0.8646517739816032
 0.3777315296566077	 0.9223918575063613	 0.8646517739816032
 0.43912591050988553	 0.9223918575063613	 0.8646517739816032
 0.4984391259105099	 0.9223918575063613	 0.8646517739816032
 0.6160249739854319	 0.9223918575063613	 0.8777923784494087
 0.6586888657648283	 0.9223918575063613	 0.8791064388961892
 0.6753381893860562	 0.9236641221374046	 0.8961892247043364
 0.7117585848074922	 0.9236641221374046	 0.8988173455978975
 0.7502601456815817	 0.9236641221374046	 0.8988173455978975
 0.7700312174817898	 0.9236641221374046	 0.8988173455978975
 0.7887617065556711	 0.9236641221374046	 0.8988173455978975
 0.8251821019771072	 0.9249363867684478	 0.9027595269382391
 0.8397502601456815	 0.9249363867684478	 0.9027595269382391
 0.858480749219563	 0.926208651399491	 0.9027595269382391
 0.8803329864724245	 0.926208651399491	 0.9027595269382391
 0.8896982310093653	 0.926208651399491	 0.9027595269382391
 0.9053069719042663	 0.926208651399491	 0.9040735873850198
 0.918834547346514	 0.926208651399491	 0.9040735873850198
 0.9375650364203955	 0.926208651399491	 0.9369250985545335
 0.9417273673257024	 0.926208651399491	 0.9369250985545335
 0.9479708636836629	 0.926208651399491	 0.9369250985545335
 0.959417273673257	 0.9274809160305344	 0.9369250985545335
 0.9687825182101977	 0.9274809160305344	 0.9369250985545335
 0.9698231009365245	 0.9274809160305344	 0.9369250985545335
 0.9791883454734651	 0.9274809160305344	 0.9369250985545335
 0.9864724245577523	 0.9274809160305344	 0.9526938239159002
 0.9885535900104059	 0.9274809160305344	 0.9526938239159002
 0.9895941727367326	 0.9516539440203562	 0.9526938239159002
 0.9937565036420395	 0.9516539440203562	 0.9553219448094612
 1.0	 0.9516539440203562	 0.9553219448094612
 1.0	 0.9516539440203562	 0.9671484888304862
 1.0	 0.9516539440203562	 0.9671484888304862
 1.0	 0.9643765903307888	 0.9684625492772667
 1.0	 0.9643765903307888	 0.9684625492772667
 1.0	 0.9732824427480916	 0.9697766097240473
 1.0	 0.9732824427480916	 0.9697766097240473
 1.0	 0.9732824427480916	 0.9697766097240473
 1.0	 0.9732824427480916	 0.9697766097240473
 1.0	 0.9732824427480916	 0.973718791064389
 1.0	 0.9745547073791349	 0.9750328515111695
 1.0	 0.9745547073791349	 0.9750328515111695
 1.0	 0.9745547073791349	 0.9750328515111695
 1.0	 0.9745547073791349	 0.9750328515111695
 1.0	 0.9745547073791349	 0.9750328515111695
 1.0	 0.9745547073791349	 0.9750328515111695
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501
 1.0	 0.9745547073791349	 0.9763469119579501


==> Data/kf_roc/kf_roc_80ms.txt <==
0.0	0.0	0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.0	 0.0
 0.0	 0.3753056234718826	 0.1626733921815889
 0.0	 0.4278728606356968	 0.21437578814627994
 0.0	 0.46943765281173594	 0.24968474148802017
 0.0	 0.48166259168704156	 0.266078184110971
 0.0	 0.4938875305623472	 0.27742749054224464
 0.0	 0.5012224938875306	 0.28247162673392184
 0.0	 0.5550122249388753	 0.33921815889029006
 0.0	 0.578239608801956	 0.35813366960907944
 0.0	 0.5965770171149144	 0.3619167717528373
 0.0	 0.6063569682151589	 0.3745271122320303
 0.0	 0.6124694376528117	 0.37831021437578816
 0.0	 0.6185819070904646	 0.37831021437578816
 0.010017530678687703	 0.6809290953545232	 0.4728877679697352
 0.011269722013523666	 0.6833740831295844	 0.4842370744010088
 0.012772351615326822	 0.6894865525672371	 0.489281210592686
 0.017029802153769095	 0.6907090464547677	 0.489281210592686
 0.02804908590032557	 0.6907090464547677	 0.4930643127364439
 0.06035562233909341	 0.7053789731051344	 0.5498108448928121
 0.06786877034810919	 0.7224938875305623	 0.5573770491803278
 0.07513148009015777	 0.7286063569682152	 0.5636822194199244
 0.07838717756073128	 0.7334963325183375	 0.5687263556116016
 0.08214375156523916	 0.7334963325183375	 0.5712484237074401
 0.08740295517155021	 0.7334963325183375	 0.5737704918032787
 0.15602304032056097	 0.7457212713936431	 0.5989911727616646
 0.17104933633859254	 0.7493887530562348	 0.6002522068095839
 0.19534184823441023	 0.7493887530562348	 0.6040353089533418
 0.22138742799899824	 0.7493887530562348	 0.6065573770491803
 0.2597044828449787	 0.7493887530562348	 0.6078184110970997
 0.2917605810167794	 0.7493887530562348	 0.6078184110970997
 0.8229401452541948	 0.7872860635696821	 0.6532156368221942
 0.8241923365890308	 0.7872860635696821	 0.6532156368221942
 0.8246932131229652	 0.7872860635696821	 0.6544766708701135
 0.8274480340596043	 0.7872860635696821	 0.6544766708701135
 0.8329576759328825	 0.7872860635696821	 0.6544766708701135
 0.8342098672677185	 0.7872860635696821	 0.6544766708701135
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836
 0.9103431004257451	 0.7982885085574573	 0.6721311475409836


==> Data/kf_roc/roc_data_stacked1.txt <==
0.0	0.0
 0.0	 0.0
 0.0	 0.0
 0.0	 0.0
 0.0	 0.0
 0.0	 0.19974554707379136
 0.0	 0.27608142493638677
 0.0	 0.3142493638676845
 0.0	 0.33587786259541985
 0.0	 0.41475826972010177
 0.0	 0.4669211195928753
 0.0	 0.5267175572519084
 0.0	 0.55470737913486
 0.0	 0.6005089058524173
 0.0	 0.6259541984732825
 0.0	 0.6297709923664122
 0.0	 0.6310432569974554
 0.0	 0.6361323155216285
 0.0	 0.6552162849872774
 0.0	 0.6959287531806616
 0.0	 0.7239185750636132
 0.0	 0.7493638676844784
 0.0012623074981065387	 0.7697201017811705
 0.0012623074981065387	 0.7709923664122137
 0.0012623074981065387	 0.7862595419847328
 0.002019691996970462	 0.7989821882951654
 0.003281999495077001	 0.8129770992366412
 0.0053016914920474625	 0.8142493638676844
 0.006311537490532693	 0.8180661577608143
 0.008836152486745772	 0.8180661577608143
 0.019439535470840697	 0.8282442748091603
 0.024993688462509468	 0.8346055979643766
 0.0292855339560717	 0.8358778625954199
 0.029790456955314314	 0.8384223918575063
 0.0489775309265337	 0.8460559796437659
 0.06437768240343347	 0.8486005089058524
 0.07902044938146932	 0.8524173027989822
 0.09972229235041656	 0.8536895674300254
 0.12572582681141126	 0.8549618320610687
 0.15400151476899773	 0.8587786259541985
 0.17823781873264327	 0.8587786259541985
 0.21004796768492806	 0.8638676844783715
 0.2544811916182782	 0.8765903307888041
 0.2893208785660187	 0.9007633587786259
 0.3251704115122444	 0.9007633587786259
 0.36354455945468317	 0.9007633587786259
 0.42161070436758397	 0.9007633587786259
 0.4721030042918455	 0.9007633587786259
 0.4978540772532189	 0.9007633587786259
 0.5316839182024741	 0.9020356234096693
 0.5647563746528654	 0.9020356234096693
 0.605402676091896	 0.9045801526717557
 0.6389800555415299	 0.9045801526717557
 0.6556425145165362	 0.905852417302799
 0.6950265084574603	 0.905852417302799
 0.7364301943953547	 0.9071246819338422
 0.7571320373643019	 0.9071246819338422
 0.779348649330977	 0.9071246819338422
 0.8058571067912144	 0.9083969465648855
 0.8351426407472861	 0.9083969465648855
 0.8543297147185054	 0.9083969465648855
 0.8659429437010856	 0.9083969465648855
 0.8846250946730624	 0.910941475826972
 0.9053269376420096	 0.910941475826972
 0.9121433981317849	 0.910941475826972
 0.9235041656147438	 0.9134860050890585
 0.9315829336026256	 0.9147582697201018
 0.9389043170916436	 0.9147582697201018
 0.950012623074981	 0.9147582697201018
 0.9575864680636202	 0.9173027989821882
 0.9694521585458218	 0.9185750636132316
 0.974501388538248	 0.9185750636132316
 0.9785407725321889	 0.9185750636132316
 0.9813178490280232	 0.9185750636132316
 0.9843473870234789	 0.9185750636132316
 0.9876293865185559	 0.9198473282442748
 0.9883867710174199	 0.9198473282442748
 0.9896490785155264	 0.9198473282442748
 0.9911638475132543	 0.9198473282442748
 0.993436001009846	 0.9198473282442748
 0.993436001009846	 0.9211195928753181
 0.997475385003787	 0.9436641221374046
 0.9979803080030295	 0.9714758269720102
 1.0	 0.9414758269720102
 1.0	 0.9414758269720102
 1.0	 0.9427480916030534
 1.0	 0.950381679389313
 1.0	 0.950381679389313
 1.0	 0.950381679389313
 1.0	 0.955470737913486
 1.0	 0.955470737913486
 1.0	 0.955470737913486
 1.0	 0.955470737913486
 1.0	 0.955470737913486
 1.0	 0.9567430025445293
 1.0	 0.9567430025445293
 1.0	 0.9567430025445293
 1.0	 0.9567430025445293
 1.0	 0.9567430025445293
 1.0	 0.9567430025445293


==> Data/periodogram/target_plots.txt <==
23.009583492126463, 0.04457751096279474
21.987951885782874, 0.05200709612326053
8.173052850748698, 0.05200709612326053
15.70567991841634, 0.04457751096279474
10.216316063435873, 0.04457751096279474
27.126606383361818, 0.05200709612326053
32.72270786885579, 0.04457751096279474
31.85355859181722, 0.05200709612326053
42.78654160298665, 0.05200709612326053
40.10285260721842, 0.04457751096279474
35.1471769048055, 0.04457751096279474
28.895401403299967, 0.07429585160465789
30.25249413411458, 0.04457751096279474
29.31063588329330, 1.67517090947957627

==> images/KF/kf_range.tikz <==
\def\xdatafile{Data/kf_data/timestamps.txt}
\def\rangeEstfile{Data/kf_data/range_est.txt}
\def\rangeCovFile{Data/kf_data/range_cov.txt}
\def\detectionsfile{Data/kf_data/detections.txt}
\def\imagewidth{0.97}


\begin{tikzpicture}
        \pgfplotsset{set layers}

        
        \begin{axis}[
            unbounded coords=discard,
			height = 5cm,
    		width=\imagewidth\columnwidth,
            line width = 0.5pt,
    		xlabel={Time (s)},
    		ylabel={Est. Range $\hat{r}$ (m)},
    		xmax = 8.1,
            xmin =  0.0,
            %x dir=reverse,
    		ymin=30,
		    ymax = 40,
            ylabel style={Blue, font=\footnotesize,at={(axis description cs:-0.05,.5)},rotate=0,anchor=south},
            % ylabel shift = -30 pt,
		    enlargelimits = false,
    		xmajorgrids=true,
    		%yminorgrids=true,
            ymajorgrids=true,
            grid style={solid, opacity=0.6},
            label style={font=\small},
            tick label style={font=\footnotesize},
            yticklabel style={Blue, font=\footnotesize},
    		% legend pos = south west,
		    legend style={font=\footnotesize,
                fill=none, 
            	fill opacity=0.2, 
            	draw opacity=1, 
            	text opacity=1, 
                legend columns = 3,
                %transpose legend,
                % legend cell align={left},
            	scale = 1,
            },
            legend to name = legend:kf_general_legend
		]
        
        \addplot[
            forget plot,
            ProcessBlue,
            only marks,
            mark=x,
            mark size=0.7pt,
        ] table[
            x index=0,
            y index=1,
            col sep=comma,
        ] {\detectionsfile};

        \addplot[
   	    color=Blue,
        mark options={solid},
        forget plot,
        mark=none,
        line width=1pt]
    	plot table[x expr=\thisrowno{0}, y expr=\thisrowno{1}] {\rangeEstfile};

        
        \addlegendimage{Blue, solid, line width=1.2pt}
        \addlegendimage{Bittersweet, solid, line width=1.2pt}
        \addlegendimage{ProcessBlue, only marks, mark=x, mark size=3pt, line width=1.2pt}

        \legend{
            KF Estimate,
            KF Covariance,
            Detections,
        }
        
        \end{axis}

        \begin{axis}[
            axis y line*=right,
            unbounded coords=discard,
			height = 5cm,
    		width=\imagewidth\columnwidth,
            line width = 0.5pt,
    		% xlabel={Time [s]},
    		ylabel={Range cov. $\sigma_r^2$ ($\si{\m}^2$)},
    		xmax = 8.1,
            xmin =  0.0,
            %x dir=reverse,
    		ymin=-0.05,
		    ymax = +2,
            ylabel style={Bittersweet, font=\footnotesize},
            ylabel shift = -4 pt,
		    enlargelimits = false,
    		xmajorgrids=true,
    		%yminorgrids=true,
            ymajorgrids=true,
            grid style={dashdotted, opacity=0.6},
            label style={font=\small},
            tick label style={font=\footnotesize},
            yticklabel style={Bittersweet, font=\footnotesize},
		]

        \addplot[
   	    color=Bittersweet,
        mark options={solid},
        forget plot,
        smooth,
        tension=0.7,
        mark=none,
        line width=1pt]
    	plot table[x expr=\thisrowno{0}, y expr=\thisrowno{1}] {\rangeCovFile};
        
        \end{axis}

    \end{tikzpicture}
